The Carnegie Hubble Program: The Distance and Structure of the SMC as Revealed by Mid-infrared Observations of Cepheids

Using Spitzer observations of classical Cepheids we have measured the true average distance modulus of the SMC to be $18.96 \pm 0.01_{stat} \pm 0.03_{sys}$ mag (corresponding to $62 \pm 0.3$ kpc), which is $0.48 \pm 0.01$ mag more distant than the LMC. This is in agreement with previous results from Cepheid observations, as well as with measurements from other indicators such as RR Lyrae stars and the tip of the red giant branch. Utilizing the properties of the mid--infrared Leavitt Law we measured precise distances to individual Cepheids in the SMC, and have confirmed that the galaxy is tilted and elongated such that its eastern side is up to 20 kpc closer than its western side. This is in agreement with the results from red clump stars and dynamical simulations of the Magellanic Clouds and Stream.

==> smc_online_phot_table.txt <==
%auto-ignore
HV00817 55434.902282 12.0635 0.0243 ... ...
HV00817 55436.242535 12.0099 0.0144 ... ...
HV00817 55437.715401 12.0014 0.0317 ... ...
HV00817 55439.868676 12.0038 0.0343 ... ...
HV00817 55441.242102 12.0187 0.0194 ... ...
HV00817 55443.185945 12.0624 0.0268 ... ...
HV00817 55444.358354 12.1166 0.0184 ... ...
HV00817 55446.331698 12.1944 0.0526 ... ...
HV00817 55447.183273 12.2080 0.0215 ... ...
HV00817 55448.942353 12.2297 0.0224 ... ...
HV00817 55450.645939 12.1959 0.0189 ... ...
HV00817 55451.857901 12.0781 0.0227 ... ...
HV00817 55434.901493 ... ... 12.0082 0.0263
HV00817 55436.241747 ... ... 11.9806 0.0290
HV00817 55437.714611 ... ... 11.9896 0.0333
HV00817 55439.867883 ... ... 11.9678 0.0374
HV00817 55441.241310 ... ... 11.9946 0.0280
HV00817 55443.185157 ... ... 12.0508 0.0356
HV00817 55444.357563 ... ... 12.1043 0.0251
HV00817 55446.330908 ... ... 12.1680 0.0202
HV00817 55447.182480 ... ... 12.1647 0.0123
HV00817 55448.941561 ... ... 12.2263 0.0342
HV00817 55450.645146 ... ... 12.1491 0.0569
HV00817 55451.857108 ... ... 12.0323 0.0235
HV00824 55434.844667 10.1485 0.0163 ... ...
HV00824 55438.914897 10.1267 0.0098 ... ...
HV00824 55444.810528 10.1129 0.0120 ... ...
HV00824 55449.804832 10.1219 0.0067 ... ...
HV00824 55455.308405 10.1636 0.0141 ... ...
HV00824 55461.361547 10.2442 0.0153 ... ...
HV00824 55467.017866 10.3404 0.0089 ... ...
HV00824 55472.570267 10.4610 0.0160 ... ...
HV00824 55479.260834 10.5112 0.0100 ... ...
HV00824 55484.551815 10.4163 0.0123 ... ...
HV00824 55488.812454 10.3372 0.0147 ... ...
HV00824 55496.483015 10.1977 0.0109 ... ...
HV00824 55758.208733 10.2273 0.0168 ... ...
HV00824 55759.163535 10.2078 0.0207 ... ...
HV00824 55761.587161 10.1797 0.0104 ... ...
HV00824 55762.565657 10.1704 0.0134 ... ...
HV00824 55763.914304 10.1530 0.0096 ... ...
HV00824 55764.911273 10.1405 0.0120 ... ...
HV00824 55766.321445 10.1304 0.0153 ... ...
HV00824 55767.165847 10.1291 0.0055 ... ...
HV00824 55768.394734 10.1201 0.0098 ... ...
HV00824 55769.404167 10.1115 0.0156 ... ...
HV00824 55434.843881 ... ... 10.1176 0.0106
HV00824 55438.914109 ... ... 10.0967 0.0116
HV00824 55444.809738 ... ... 10.1079 0.0145
HV00824 55449.804043 ... ... 10.1252 0.0077
HV00824 55455.307615 ... ... 10.1799 0.0185
HV00824 55461.360755 ... ... 10.2720 0.0048
HV00824 55467.017074 ... ... 10.3782 0.0093
HV00824 55472.569480 ... ... 10.4953 0.0073
HV00824 55479.260045 ... ... 10.4962 0.0084
HV00824 55484.551027 ... ... 10.3711 0.0142
HV00824 55488.811669 ... ... 10.2931 0.0032
HV00824 55496.482233 ... ... 10.1774 0.0123
HV00824 55758.207966 ... ... 10.1881 0.0136
HV00824 55759.162764 ... ... 10.1864 0.0079
HV00824 55761.586392 ... ... 10.1452 0.0186
HV00824 55762.564890 ... ... 10.1424 0.0142
HV00824 55763.913534 ... ... 10.1256 0.0092
HV00824 55764.910470 ... ... 10.1251 0.0093
HV00824 55766.320675 ... ... 10.1090 0.0063
HV00824 55767.165078 ... ... 10.1041 0.0050
HV00824 55768.393965 ... ... 10.1054 0.0151
HV00824 55769.403398 ... ... 10.0997 0.0150
HV00829 55434.838633 9.7455 0.0082 ... ...
HV00829 55440.197715 9.7696 0.0072 ... ...
HV00829 55448.329114 9.8348 0.0114 ... ...
HV00829 55455.306475 9.9097 0.0124 ... ...
HV00829 55462.374877 9.9960 0.0106 ... ...
HV00829 55472.574476 10.0437 0.0125 ... ...
HV00829 55479.254771 9.9935 0.0096 ... ...
HV00829 55484.549922 9.9405 0.0122 ... ...
HV00829 55493.345007 9.8458 0.0122 ... ...
HV00829 55499.479603 9.7945 0.0055 ... ...
HV00829 55508.623942 9.7414 0.0055 ... ...
HV00829 55513.394506 9.7393 0.0105 ... ...
HV00829 55434.837847 ... ... 9.7201 0.0166
HV00829 55440.196929 ... ... 9.7386 0.0103
HV00829 55448.328324 ... ... 9.8218 0.0149
HV00829 55455.305683 ... ... 9.9027 0.0115
HV00829 55462.374086 ... ... 9.9784 0.0067
HV00829 55472.573689 ... ... 9.9825 0.0064
HV00829 55479.253983 ... ... 9.9494 0.0123
HV00829 55484.549134 ... ... 9.8914 0.0088
HV00829 55493.344221 ... ... 9.8001 0.0080
HV00829 55499.478822 ... ... 9.7348 0.0228
HV00829 55508.623163 ... ... 9.7071 0.0125
HV00829 55513.393726 ... ... 9.7040 0.0111
HV00834 55434.840611 10.1206 0.0110 ... ...
HV00834 55439.866459 10.1412 0.0072 ... ...
HV00834 55445.369861 10.1601 0.0208 ... ...
HV00834 55451.862029 10.2114 0.0088 ... ...
HV00834 55458.517960 10.2744 0.0223 ... ...
HV00834 55463.639135 10.2552 0.0079 ... ...
HV00834 55470.014232 10.1934 0.0167 ... ...
HV00834 55479.256795 10.0935 0.0108 ... ...
HV00834 55484.547988 10.0568 0.0179 ... ...
HV00834 55488.814476 10.0367 0.0131 ... ...
HV00834 55496.481062 10.0469 0.0111 ... ...
HV00834 55500.482639 10.0562 0.0136 ... ...
HV00834 55434.839824 ... ... 10.1693 0.0183
HV00834 55439.865671 ... ... 10.1659 0.0064
HV00834 55445.369069 ... ... 10.1101 0.0135
HV00834 55451.861241 ... ... 10.1557 0.0137
HV00834 55458.517169 ... ... 10.2380 0.0231
HV00834 55463.638345 ... ... 10.2271 0.0144
HV00834 55470.013444 ... ... 10.1630 0.0053
HV00834 55479.256002 ... ... 10.0919 0.0080
HV00834 55484.547199 ... ... 10.0744 0.0068
HV00834 55488.813687 ... ... 10.0657 0.0095
HV00834 55496.480279 ... ... 10.0761 0.0116
HV00834 55500.481857 ... ... 10.1081 0.0154
HV00836 55758.214563 13.3100 0.0494 ... ...
HV00836 55767.210507 13.3361 0.0225 ... ...
HV00836 55779.857351 13.1967 0.0393 ... ...
HV00836 55895.735295 13.2232 0.0598 ... ...
HV00836 55803.595442 13.2174 0.0429 ... ...
HV00836 55815.547557 13.3608 0.0514 ... ...
HV00836 55827.546389 13.1553 0.0394 ... ...
HV00836 55841.400970 13.3074 0.0679 ... ...
HV00836 55856.165018 13.1371 0.0758 ... ...
HV00836 55864.174960 13.2025 0.0830 ... ...
HV00836 55877.102295 13.1697 0.0244 ... ...
HV00836 55758.213795 ... ... 13.2937 0.0489
HV00836 55767.209737 ... ... 13.2273 0.0892
HV00836 55779.856576 ... ... 13.1458 0.0650
HV00836 55895.734515 ... ... 13.1386 0.0603
HV00836 55803.594656 ... ... 13.2127 0.0930
HV00836 55815.546771 ... ... 13.3306 0.0482
HV00836 55827.545600 ... ... 13.1693 0.0754
HV00836 55841.400181 ... ... 13.2454 0.0711
HV00836 55856.164232 ... ... 13.0927 0.0612
HV00836 55864.174175 ... ... 13.1923 0.0945
HV00836 55877.101511 ... ... 13.1196 0.0734
HV00837 55434.848713 11.0761 0.0179 ... ...
HV00837 55437.684740 11.1426 0.0164 ... ...
HV00837 55441.237478 11.2451 0.0113 ... ...
HV00837 55445.371809 11.2812 0.0168 ... ...
HV00837 55448.333147 11.1586 0.0208 ... ...
HV00837 55451.863967 11.0617 0.0174 ... ...
HV00837 55455.304418 10.9775 0.0080 ... ...
HV00837 55460.107339 10.9035 0.0128 ... ...
HV00837 55463.634803 10.8810 0.0135 ... ...
HV00837 55467.013433 10.8811 0.0090 ... ...
HV00837 55470.016172 10.9144 0.0069 ... ...
HV00837 55474.362529 11.0046 0.0176 ... ...
HV00837 55434.847927 ... ... 11.0812 0.0128
HV00837 55437.683952 ... ... 11.1645 0.0219
HV00837 55441.236692 ... ... 11.2761 0.0233
HV00837 55445.371020 ... ... 11.2404 0.0109
HV00837 55448.332357 ... ... 11.1359 0.0241
HV00837 55451.863180 ... ... 11.0322 0.0208
HV00837 55455.303625 ... ... 10.9533 0.0082
HV00837 55460.106552 ... ... 10.9060 0.0079
HV00837 55463.634010 ... ... 10.9010 0.0271
HV00837 55467.012640 ... ... 10.9145 0.0157
HV00837 55470.015383 ... ... 10.9659 0.0106
HV00837 55474.361737 ... ... 11.0300 0.0185
HV00840 55434.862396 11.3735 0.0174 ... ...
HV00840 55437.237418 11.2837 0.0234 ... ...
HV00840 55439.838747 11.2188 0.0289 ... ...
HV00840 55443.189762 11.2025 0.0136 ... ...
HV00840 55445.367877 11.2169 0.0120 ... ...
HV00840 55448.331123 11.2449 0.0147 ... ...
HV00840 55450.653523 11.3080 0.0123 ... ...
HV00840 55454.427745 11.4428 0.0195 ... ...
HV00840 55457.174720 11.5802 0.0274 ... ...
HV00840 55460.105322 11.7063 0.0262 ... ...
HV00840 55462.378924 11.6524 0.0137 ... ...
HV00840 55464.903887 11.5059 0.0178 ... ...
HV00840 55434.861611 ... ... 11.3324 0.0176
HV00840 55437.236631 ... ... 11.2402 0.0247
HV00840 55439.837959 ... ... 11.1939 0.0119
HV00840 55443.188974 ... ... 11.2093 0.0086
HV00840 55445.367089 ... ... 11.2064 0.0333
HV00840 55448.330334 ... ... 11.2878 0.0217
HV00840 55450.652737 ... ... 11.3458 0.0212
HV00840 55454.426954 ... ... 11.4861 0.0194
HV00840 55457.173929 ... ... 11.6050 0.0193
HV00840 55460.104535 ... ... 11.7053 0.0171
HV00840 55462.378133 ... ... 11.6119 0.0250
HV00840 55464.903100 ... ... 11.4714 0.0142
HV00843 55758.167404 12.6345 0.0352 ... ...
HV00843 55759.157624 12.7316 0.0347 ... ...
HV00843 55760.490256 12.8196 0.0333 ... ...
HV00843 55761.603504 12.8808 0.0549 ... ...
HV00843 55762.853399 12.9312 0.0458 ... ...
HV00843 55764.288908 12.9378 0.0280 ... ...
HV00843 55765.578242 12.7958 0.0442 ... ...
HV00843 55767.057911 12.6707 0.0310 ... ...
HV00843 55767.987608 12.6295 0.0472 ... ...
HV00843 55769.393444 12.5875 0.0415 ... ...
HV00843 55770.350740 12.5775 0.0447 ... ...
HV00843 55758.166632 ... ... 12.7118 0.0460
HV00843 55759.156853 ... ... 12.7841 0.0290
HV00843 55760.489486 ... ... 12.8313 0.0410
HV00843 55761.602735 ... ... 12.9105 0.0365
HV00843 55762.852630 ... ... 12.9272 0.0241
HV00843 55764.288140 ... ... 12.8970 0.0409
HV00843 55765.577471 ... ... 12.7429 0.0286
HV00843 55767.057142 ... ... 12.6630 0.0610
HV00843 55767.986838 ... ... 12.6099 0.0578
HV00843 55769.392675 ... ... 12.5795 0.0414
HV00843 55770.349971 ... ... 12.5903 0.0526
HV00847 55434.883948 11.9066 0.0132 ... ...
HV00847 55437.221561 12.0431 0.0207 ... ...
HV00847 55438.941735 12.0951 0.0408 ... ...
HV00847 55441.244094 11.9263 0.0299 ... ...
HV00847 55443.692767 11.7862 0.0286 ... ...
HV00847 55446.325721 11.6735 0.0156 ... ...
HV00847 55448.322863 11.6411 0.0189 ... ...
HV00847 55450.633709 11.6049 0.0176 ... ...
HV00847 55453.276780 11.6070 0.0348 ... ...
HV00847 55455.297993 11.6673 0.0205 ... ...
HV00847 55457.172805 11.7004 0.0165 ... ...
HV00847 55460.101496 11.8207 0.0286 ... ...
HV00847 55434.883162 ... ... 11.9588 0.0392
HV00847 55437.220775 ... ... 12.0460 0.0387
HV00847 55438.940950 ... ... 12.1323 0.0501
HV00847 55441.243306 ... ... 11.8687 0.0354
HV00847 55443.691977 ... ... 11.7479 0.0318
HV00847 55446.324930 ... ... 11.6438 0.0307
HV00847 55448.322071 ... ... 11.6370 0.0174
HV00847 55450.632920 ... ... 11.6146 0.0328
HV00847 55453.275994 ... ... 11.6517 0.0190
HV00847 55455.297200 ... ... 11.7032 0.0245
HV00847 55457.172015 ... ... 11.7362 0.0195
HV00847 55460.100710 ... ... 11.8626 0.0158
HV00854 55434.928043 12.7158 0.0238 ... ...
HV00854 55436.222661 12.7501 0.0317 ... ...
HV00854 55437.688895 12.6501 0.0344 ... ...
HV00854 55438.931103 12.5739 0.0240 ... ...
HV00854 55440.217449 12.4778 0.0146 ... ...
HV00854 55441.271323 12.4333 0.0533 ... ...
HV00854 55443.165849 12.3602 0.0087 ... ...
HV00854 55444.362584 12.3338 0.0305 ... ...
HV00854 55445.324277 12.3590 0.0182 ... ...
HV00854 55446.750940 12.4223 0.0235 ... ...
HV00854 55448.316638 12.5440 0.0351 ... ...
HV00854 55449.792570 12.6079 0.0450 ... ...
HV00854 55434.927258 ... ... 12.6594 0.0390
HV00854 55436.221875 ... ... 12.7766 0.0368
HV00854 55437.688109 ... ... 12.6240 0.0471
HV00854 55438.930316 ... ... 12.5172 0.0241
HV00854 55440.216662 ... ... 12.4707 0.0331
HV00854 55441.270536 ... ... 12.3756 0.0177
HV00854 55443.165063 ... ... 12.3599 0.0505
HV00854 55444.361797 ... ... 12.3376 0.0454
HV00854 55445.323490 ... ... 12.3692 0.0328
HV00854 55446.750152 ... ... 12.4089 0.0460
HV00854 55448.315848 ... ... 12.4756 0.0125
HV00854 55449.791783 ... ... 12.5928 0.0645
HV00855 55434.864421 11.4413 0.0221 ... ...
HV00855 55437.239452 11.4173 0.0113 ... ...
HV00855 55439.840780 11.3950 0.0099 ... ...
HV00855 55443.200558 11.4323 0.0184 ... ...
HV00855 55445.365673 11.4675 0.0178 ... ...
HV00855 55448.337126 11.5352 0.0165 ... ...
HV00855 55450.659661 11.6035 0.0296 ... ...
HV00855 55454.423619 11.7813 0.0108 ... ...
HV00855 55457.168666 11.8055 0.0333 ... ...
HV00855 55460.097502 11.7088 0.0275 ... ...
HV00855 55462.380934 11.5847 0.0220 ... ...
HV00855 55464.901690 11.4965 0.0212 ... ...
HV00855 55434.863639 ... ... 11.4277 0.0325
HV00855 55437.238667 ... ... 11.4112 0.0131
HV00855 55439.839993 ... ... 11.4398 0.0086
HV00855 55443.199771 ... ... 11.4597 0.0199
HV00855 55445.364885 ... ... 11.4859 0.0267
HV00855 55448.336337 ... ... 11.5935 0.0156
HV00855 55450.658875 ... ... 11.6608 0.0289
HV00855 55454.422833 ... ... 11.8063 0.0247
HV00855 55457.167875 ... ... 11.8225 0.0346
HV00855 55460.096716 ... ... 11.6630 0.0205
HV00855 55462.380144 ... ... 11.5665 0.0275
HV00855 55464.900903 ... ... 11.5007 0.0287
HV00856 55758.225445 13.1076 0.0706 ... ...
HV00856 55759.175260 13.1967 0.0555 ... ...
HV00856 55760.473170 13.2322 0.0686 ... ...
HV00856 55761.127514 13.2271 0.0682 ... ...
HV00856 55762.537429 13.1806 0.0405 ... ...
HV00856 55763.512592 13.0401 0.0473 ... ...
HV00856 55764.290843 12.9690 0.0278 ... ...
HV00856 55765.562544 12.9169 0.0270 ... ...
HV00856 55766.325590 12.9338 0.0618 ... ...
HV00856 55767.167798 12.9118 0.0397 ... ...
HV00856 55768.398724 12.9624 0.0404 ... ...
HV00856 55758.224676 ... ... 13.1231 0.0581
HV00856 55759.174486 ... ... 13.2043 0.0394
HV00856 55760.472400 ... ... 13.2072 0.0671
HV00856 55761.126745 ... ... 13.2297 0.0878
HV00856 55762.536659 ... ... 13.1062 0.0593
HV00856 55763.511822 ... ... 13.0182 0.0566
HV00856 55764.290075 ... ... 12.9982 0.0509
HV00856 55765.561775 ... ... 12.9033 0.0690
HV00856 55766.324822 ... ... 12.9029 0.0727
HV00856 55767.167029 ... ... 12.9166 0.0587
HV00856 55768.397956 ... ... 12.9412 0.0447
HV00857 55758.235604 12.9592 0.0595 ... ...
HV00857 55767.224456 12.7669 0.0322 ... ...
HV00857 55779.901850 12.7885 0.0253 ... ...
HV00857 55895.721751 12.7475 0.0244 ... ...
HV00857 55803.613020 12.8075 0.0689 ... ...
HV00857 55815.511727 12.7652 0.0522 ... ...
HV00857 55827.552395 12.8079 0.0297 ... ...
HV00857 55841.420026 12.9053 0.0275 ... ...
HV00857 55856.160544 12.9791 0.0370 ... ...
HV00857 55864.206214 12.8040 0.0306 ... ...
HV00857 55877.078544 12.8758 0.0591 ... ...
HV00857 55758.234835 ... ... 12.9155 0.0560
HV00857 55767.223687 ... ... 12.7500 0.0501
HV00857 55779.901075 ... ... 12.7912 0.0788
HV00857 55895.721012 ... ... 12.7389 0.0299
HV00857 55803.612235 ... ... 12.7267 0.0183
HV00857 55815.510976 ... ... 12.8044 0.0805
HV00857 55827.551607 ... ... 12.8032 0.0552
HV00857 55841.419240 ... ... 12.8537 0.0563
HV00857 55856.159759 ... ... 12.9866 0.0112
HV00857 55864.205394 ... ... 12.7515 0.0479
HV00857 55877.077765 ... ... 12.8590 0.0474
HV00863 55434.877061 11.3702 0.0122 ... ...
HV00863 55437.212585 11.4698 0.0186 ... ...
HV00863 55439.863829 11.6113 0.0207 ... ...
HV00863 55441.729475 11.7036 0.0274 ... ...
HV00863 55444.801716 11.5172 0.0174 ... ...
HV00863 55446.333834 11.4648 0.0203 ... ...
HV00863 55448.927424 11.3585 0.0137 ... ...
HV00863 55451.851192 11.2501 0.0118 ... ...
HV00863 55454.419378 11.1954 0.0105 ... ...
HV00863 55457.162410 11.1879 0.0151 ... ...
HV00863 55458.494236 11.2058 0.0129 ... ...
HV00863 55461.356724 11.2759 0.0105 ... ...
HV00863 55434.876281 ... ... 11.3817 0.0237
HV00863 55437.211800 ... ... 11.4978 0.0254
HV00863 55439.863042 ... ... 11.6258 0.0188
HV00863 55441.728691 ... ... 11.7100 0.0174
HV00863 55444.800929 ... ... 11.4910 0.0175
HV00863 55446.333050 ... ... 11.4331 0.0231
HV00863 55448.926641 ... ... 11.3057 0.0160
HV00863 55451.850408 ... ... 11.2054 0.0206
HV00863 55454.418591 ... ... 11.1846 0.0313
HV00863 55457.161625 ... ... 11.2053 0.0228
HV00863 55458.493450 ... ... 11.2290 0.0120
HV00863 55461.355939 ... ... 11.2972 0.0323
HV00865 55434.859693 11.0171 0.0185 ... ...
HV00865 55437.234680 10.9700 0.0075 ... ...
HV00865 55439.842909 10.9860 0.0090 ... ...
HV00865 55443.197987 11.0066 0.0154 ... ...
HV00865 55445.375954 11.0571 0.0117 ... ...
HV00865 55448.341333 11.1351 0.0122 ... ...
HV00865 55451.314442 11.2692 0.0222 ... ...
HV00865 55454.417166 11.4069 0.0174 ... ...
HV00865 55457.160193 11.4947 0.0119 ... ...
HV00865 55460.089105 11.2976 0.0144 ... ...
HV00865 55462.390809 11.2218 0.0291 ... ...
HV00865 55464.907924 11.1226 0.0168 ... ...
HV00865 55434.858913 ... ... 10.9910 0.0167
HV00865 55437.233896 ... ... 10.9692 0.0228
HV00865 55439.842124 ... ... 10.9627 0.0133
HV00865 55443.197204 ... ... 11.0103 0.0206
HV00865 55445.375170 ... ... 11.0737 0.0217
HV00865 55448.340547 ... ... 11.1546 0.0195
HV00865 55451.313660 ... ... 11.2851 0.0169
HV00865 55454.416380 ... ... 11.3901 0.0251
HV00865 55457.159410 ... ... 11.5014 0.0299
HV00865 55460.088325 ... ... 11.2758 0.0190
HV00865 55462.390024 ... ... 11.1864 0.0193
HV00865 55464.907142 ... ... 11.0910 0.0252
HV01326 55758.203143 12.7876 0.0204 ... ...
HV01326 55759.173240 12.8327 0.0421 ... ...
HV01326 55760.458264 12.9356 0.0496 ... ...
HV01326 55761.591225 12.9805 0.0278 ... ...
HV01326 55762.868342 13.0854 0.0525 ... ...
HV01326 55763.905642 13.0757 0.0709 ... ...
HV01326 55764.915299 13.0680 0.0577 ... ...
HV01326 55766.323630 13.0197 0.0263 ... ...
HV01326 55767.176327 12.9179 0.0352 ... ...
HV01326 55768.403274 12.8743 0.0487 ... ...
HV01326 55769.416819 12.7875 0.0506 ... ...
HV01326 55758.202377 ... ... 12.8367 0.0585
HV01326 55759.172468 ... ... 12.8284 0.0430
HV01326 55760.457497 ... ... 12.9110 0.0633
HV01326 55761.590456 ... ... 13.0191 0.0731
HV01326 55762.867574 ... ... 13.0310 0.0660
HV01326 55763.904874 ... ... 13.0230 0.0897
HV01326 55764.914531 ... ... 13.0049 0.0741
HV01326 55766.322861 ... ... 12.9794 0.0775
HV01326 55767.175557 ... ... 12.8660 0.0808
HV01326 55768.402502 ... ... 12.8661 0.0360
HV01326 55769.416050 ... ... 12.8002 0.0585
HV01328 55434.930517 12.5412 0.0138 ... ...
HV01328 55436.229399 12.4740 0.0358 ... ...
HV01328 55437.246185 12.4835 0.0445 ... ...
HV01328 55438.933609 12.4432 0.0269 ... ...
HV01328 55440.219963 12.4369 0.0419 ... ...
HV01328 55441.227473 12.4475 0.0237 ... ...
HV01328 55443.183747 12.4378 0.0377 ... ...
HV01328 55444.354323 12.4849 0.0148 ... ...
HV01328 55445.357364 12.5270 0.0492 ... ...
HV01328 55446.744097 12.5749 0.0535 ... ...
HV01328 55448.308536 12.6181 0.0531 ... ...
HV01328 55449.775305 12.5766 0.0251 ... ...
HV01328 55434.929729 ... ... 12.5239 0.0565
HV01328 55436.228613 ... ... 12.4291 0.0478
HV01328 55437.245397 ... ... 12.3992 0.0157
HV01328 55438.932819 ... ... 12.4237 0.0251
HV01328 55440.219171 ... ... 12.4266 0.0204
HV01328 55441.226681 ... ... 12.4084 0.0261
HV01328 55443.182958 ... ... 12.4164 0.0369
HV01328 55444.353531 ... ... 12.4765 0.0172
HV01328 55445.356568 ... ... 12.5217 0.0316
HV01328 55446.743307 ... ... 12.5676 0.0380
HV01328 55448.307744 ... ... 12.5786 0.0305
HV01328 55449.774517 ... ... 12.6029 0.0541
HV01333 55434.921855 12.6422 0.0139 ... ...
HV01333 55436.220600 12.7361 0.0364 ... ...
HV01333 55437.704240 12.8464 0.0261 ... ...
HV01333 55438.912766 12.8804 0.0293 ... ...
HV01333 55440.211166 12.8767 0.0217 ... ...
HV01333 55441.751770 12.8159 0.0507 ... ...
HV01333 55443.181799 12.7188 0.0176 ... ...
HV01333 55444.352378 12.6511 0.0213 ... ...
HV01333 55445.575165 12.6059 0.0398 ... ...
HV01333 55447.181010 12.5820 0.0303 ... ...
HV01333 55448.306588 12.5655 0.0216 ... ...
HV01333 55449.773366 12.6129 0.0115 ... ...
HV01333 55434.921068 ... ... 12.6547 0.0552
HV01333 55436.219811 ... ... 12.7260 0.0252
HV01333 55437.703449 ... ... 12.8218 0.0223
HV01333 55438.911973 ... ... 12.8744 0.0697
HV01333 55440.210409 ... ... 12.8663 0.0478
HV01333 55441.750977 ... ... 12.7632 0.0539
HV01333 55443.181011 ... ... 12.6822 0.0411
HV01333 55444.351585 ... ... 12.6430 0.0604
HV01333 55445.574373 ... ... 12.5932 0.0494
HV01333 55447.180220 ... ... 12.5398 0.0227
HV01333 55448.305799 ... ... 12.5429 0.0488
HV01333 55449.772576 ... ... 12.5704 0.0407
HV01334 55758.201218 13.1615 0.0435 ... ...
HV01334 55767.198872 13.1670 0.0631 ... ...
HV01334 55779.887822 13.1540 0.0435 ... ...
HV01334 55895.717460 13.2672 0.0258 ... ...
HV01334 55803.589218 13.3404 0.0349 ... ...
HV01334 55815.537358 13.1870 0.0309 ... ...
HV01334 55827.537949 13.2123 0.0509 ... ...
HV01334 55841.377368 13.3327 0.0692 ... ...
HV01334 55856.123618 13.1448 0.0602 ... ...
HV01334 55864.193773 13.0891 0.0195 ... ...
HV01334 55877.093732 13.2920 0.0481 ... ...
HV01334 55758.200451 ... ... 13.1494 0.0635
HV01334 55767.198065 ... ... 13.1903 0.0747
HV01334 55779.887045 ... ... 13.1469 0.0507
HV01334 55895.716650 ... ... 13.3325 0.0473
HV01334 55803.588501 ... ... 13.3438 0.0370
HV01334 55815.536572 ... ... 13.1130 0.0817
HV01334 55827.537157 ... ... 13.1591 0.1005
HV01334 55841.376646 ... ... 13.2653 0.0506
HV01334 55856.122831 ... ... 13.1229 0.0668
HV01334 55864.193060 ... ... 13.0994 0.0183
HV01334 55877.092952 ... ... 13.2846 0.0374
HV01335 55758.199364 12.9700 0.0187 ... ...
HV01335 55759.171272 12.8760 0.0462 ... ...
HV01335 55760.481701 12.8365 0.0367 ... ...
HV01335 55761.599767 12.7896 0.0260 ... ...
HV01335 55762.859824 12.7855 0.0251 ... ...
HV01335 55763.916534 12.7820 0.0200 ... ...
HV01335 55765.565148 12.8724 0.0666 ... ...
HV01335 55766.334097 12.8503 0.0262 ... ...
HV01335 55767.600139 12.9430 0.0256 ... ...
HV01335 55768.795305 13.0245 0.0237 ... ...
HV01335 55770.024196 13.0367 0.0446 ... ...
HV01335 55758.198598 ... ... 12.8857 0.0377
HV01335 55759.170502 ... ... 12.8563 0.0543
HV01335 55760.480932 ... ... 12.8065 0.0266
HV01335 55761.599000 ... ... 12.7767 0.0705
HV01335 55762.859054 ... ... 12.7235 0.0467
HV01335 55763.915763 ... ... 12.7526 0.0261
HV01335 55765.564378 ... ... 12.8090 0.0516
HV01335 55766.333330 ... ... 12.8895 0.0433
HV01335 55767.599370 ... ... 12.9294 0.0665
HV01335 55768.794534 ... ... 13.0207 0.0481
HV01335 55770.023427 ... ... 12.9948 0.0672
HV01338 55758.197513 13.6926 0.0704 ... ...
HV01338 55767.194773 13.7599 0.0898 ... ...
HV01338 55779.885942 13.5007 0.0915 ... ...
HV01338 55895.715699 13.5808 0.0390 ... ...
HV01338 55803.587319 13.4549 0.0355 ... ...
HV01338 55815.535468 13.5731 0.0510 ... ...
HV01338 55827.536059 13.5704 0.1058 ... ...
HV01338 55841.379308 13.5991 0.0820 ... ...
HV01338 55856.125486 13.5604 0.0378 ... ...
HV01338 55864.191940 13.4718 0.0699 ... ...
HV01338 55877.091933 13.7430 0.0503 ... ...
HV01338 55758.196745 ... ... 13.6408 0.1173
HV01338 55767.194003 ... ... 13.6117 0.0412
HV01338 55779.885166 ... ... 13.3982 0.1265
HV01338 55895.714922 ... ... 13.4514 0.1042
HV01338 55803.586532 ... ... 13.5201 0.1027
HV01338 55815.534679 ... ... 13.5670 0.0500
HV01338 55827.535266 ... ... 13.4921 0.0591
HV01338 55841.378517 ... ... 13.6134 0.0873
HV01338 55856.124703 ... ... 13.4602 0.1349
HV01338 55864.191156 ... ... 13.4511 0.0915
HV01338 55877.091152 ... ... 13.6448 0.0176
HV01342 55434.906708 12.5076 0.0411 ... ...
HV01342 55436.236050 12.4644 0.0307 ... ...
HV01342 55437.710892 12.4665 0.0119 ... ...
HV01342 55439.828158 12.4384 0.0256 ... ...
HV01342 55441.077891 12.4913 0.0276 ... ...
HV01342 55442.295975 12.4820 0.0276 ... ...
HV01342 55444.360508 12.5086 0.0221 ... ...
HV01342 55445.355374 12.5147 0.0301 ... ...
HV01342 55446.748845 12.5495 0.0238 ... ...
HV01342 55448.304674 12.5775 0.0453 ... ...
HV01342 55449.777251 12.5722 0.0389 ... ...
HV01342 55451.308081 12.5716 0.0412 ... ...
HV01342 55434.905920 ... ... 12.4410 0.0378
HV01342 55436.235264 ... ... 12.4439 0.0257
HV01342 55437.710103 ... ... 12.4204 0.0271
HV01342 55439.827366 ... ... 12.4442 0.0188
HV01342 55441.077101 ... ... 12.4279 0.0536
HV01342 55442.295188 ... ... 12.4265 0.0305
HV01342 55444.359719 ... ... 12.5088 0.0118
HV01342 55445.354582 ... ... 12.4938 0.0397
HV01342 55446.748053 ... ... 12.5264 0.0322
HV01342 55448.303884 ... ... 12.5509 0.0549
HV01342 55449.776463 ... ... 12.5336 0.0539
HV01342 55451.307294 ... ... 12.4838 0.0437
HV01345 55758.205024 12.8126 0.0371 ... ...
HV01345 55759.167412 12.7928 0.0585 ... ...
HV01345 55760.443486 12.7315 0.0445 ... ...
HV01345 55761.585262 12.7272 0.0493 ... ...
HV01345 55762.563756 12.7200 0.0369 ... ...
HV01345 55763.910048 12.7556 0.0580 ... ...
HV01345 55764.909335 12.8185 0.0408 ... ...
HV01345 55766.317670 12.8947 0.0479 ... ...
HV01345 55767.161420 12.9805 0.0437 ... ...
HV01345 55768.392825 12.9952 0.0435 ... ...
HV01345 55769.406183 12.9881 0.0285 ... ...
HV01345 55758.204255 ... ... 12.8134 0.0497
HV01345 55759.166641 ... ... 12.7818 0.0180
HV01345 55760.442717 ... ... 12.7145 0.0397
HV01345 55761.584493 ... ... 12.6703 0.0161
HV01345 55762.562989 ... ... 12.6911 0.0646
HV01345 55763.909279 ... ... 12.7456 0.0278
HV01345 55764.908565 ... ... 12.8039 0.0637
HV01345 55766.316902 ... ... 12.8631 0.0666
HV01345 55767.160651 ... ... 12.8869 0.0714
HV01345 55768.392057 ... ... 12.9740 0.0467
HV01345 55769.405412 ... ... 12.9878 0.0565
HV01351 55758.195595 12.8807 0.0425 ... ...
HV01351 55759.169295 12.9308 0.0112 ... ...
HV01351 55760.456253 13.0092 0.0571 ... ...
HV01351 55761.580734 13.0534 0.0231 ... ...
HV01351 55762.559181 13.0537 0.0094 ... ...
HV01351 55763.532294 13.0388 0.0269 ... ...
HV01351 55764.902918 12.9570 0.0257 ... ...
HV01351 55765.588379 12.9627 0.0164 ... ...
HV01351 55767.159525 12.8732 0.0299 ... ...
HV01351 55768.326388 12.8724 0.0356 ... ...
HV01351 55769.382858 12.9211 0.0243 ... ...
HV01351 55758.194827 ... ... 12.9033 0.0160
HV01351 55759.168596 ... ... 12.9287 0.0519
HV01351 55760.455485 ... ... 13.0271 0.0408
HV01351 55761.579965 ... ... 13.0243 0.0554
HV01351 55762.558446 ... ... 13.0409 0.0778
HV01351 55763.531559 ... ... 13.0317 0.0485
HV01351 55764.902149 ... ... 12.9510 0.0523
HV01351 55765.587645 ... ... 12.9010 0.0645
HV01351 55767.158755 ... ... 12.8208 0.0250
HV01351 55768.325620 ... ... 12.8747 0.0371
HV01351 55769.382154 ... ... 12.9007 0.0459
HV01363 55758.191981 13.2043 0.0343 ... ...
HV01363 55767.188703 13.1592 0.0343 ... ...
HV01363 55779.884015 13.2956 0.0711 ... ...
HV01363 55895.713834 13.1760 0.0498 ... ...
HV01363 55803.585370 13.3018 0.0573 ... ...
HV01363 55815.533527 13.2941 0.0808 ... ...
HV01363 55827.534123 13.2378 0.0594 ... ...
HV01363 55841.381262 13.1651 0.0920 ... ...
HV01363 55856.127449 13.3297 0.0567 ... ...
HV01363 55864.190050 13.1829 0.0460 ... ...
HV01363 55877.090049 13.3502 0.0503 ... ...
HV01363 55758.191141 ... ... 13.2937 0.0256
HV01363 55767.187936 ... ... 13.1802 0.0669
HV01363 55779.883239 ... ... 13.2831 0.0578
HV01363 55895.713060 ... ... 13.2257 0.0856
HV01363 55803.584584 ... ... 13.3384 0.0693
HV01363 55815.532742 ... ... 13.3312 0.0326
HV01363 55827.533330 ... ... 13.2329 0.0497
HV01363 55841.380472 ... ... 13.1193 0.0555
HV01363 55856.126662 ... ... 13.2733 0.0501
HV01363 55864.189264 ... ... 13.1625 0.0243
HV01363 55877.089268 ... ... 13.3158 0.0336
HV01365 55758.193731 13.2067 0.0340 ... ...
HV01365 55759.141051 13.1528 0.0542 ... ...
HV01365 55760.464929 13.1059 0.0314 ... ...
HV01365 55761.134652 13.0865 0.0670 ... ...
HV01365 55762.544561 13.0381 0.0399 ... ...
HV01365 55763.515128 13.0808 0.0459 ... ...
HV01365 55764.293376 13.1182 0.0343 ... ...
HV01365 55765.576289 13.1504 0.0284 ... ...
HV01365 55766.332136 13.2587 0.0505 ... ...
HV01365 55767.226793 13.2958 0.0509 ... ...
HV01365 55768.666947 13.3571 0.0713 ... ...
HV01365 55758.192963 ... ... 13.1667 0.0803
HV01365 55759.140283 ... ... 13.2019 0.0603
HV01365 55760.464161 ... ... 13.0648 0.0238
HV01365 55761.133882 ... ... 13.0401 0.0715
HV01365 55762.543794 ... ... 13.0072 0.0239
HV01365 55763.514360 ... ... 12.9548 0.0326
HV01365 55764.292607 ... ... 13.0670 0.0894
HV01365 55765.575521 ... ... 13.1088 0.0301
HV01365 55766.331367 ... ... 13.2046 0.1296
HV01365 55767.226024 ... ... 13.2436 0.0881
HV01365 55768.666176 ... ... 13.2776 0.0995
HV01369 55434.868969 12.4705 0.0436 ... ...
HV01369 55437.244030 12.4817 0.0192 ... ...
HV01369 55439.834738 12.5043 0.0292 ... ...
HV01369 55442.304501 12.5759 0.0489 ... ...
HV01369 55445.349416 12.6654 0.0464 ... ...
HV01369 55447.192588 12.7191 0.0173 ... ...
HV01369 55449.806799 12.6391 0.0280 ... ...
HV01369 55453.274654 12.5239 0.0376 ... ...
HV01369 55455.310373 12.4268 0.0262 ... ...
HV01369 55458.520122 12.3847 0.0139 ... ...
HV01369 55460.113217 12.3642 0.0220 ... ...
HV01369 55463.647415 12.3546 0.0334 ... ...
HV01369 55434.868182 ... ... 12.3765 0.0205
HV01369 55437.243241 ... ... 12.4505 0.0471
HV01369 55439.834024 ... ... 12.4555 0.0227
HV01369 55442.303715 ... ... 12.6076 0.0233
HV01369 55445.348623 ... ... 12.7144 0.0435
HV01369 55447.191796 ... ... 12.7121 0.0624
HV01369 55449.806011 ... ... 12.6027 0.0324
HV01369 55453.273865 ... ... 12.4584 0.0327
HV01369 55455.309580 ... ... 12.3543 0.0338
HV01369 55458.519331 ... ... 12.3063 0.0194
HV01369 55460.112428 ... ... 12.3099 0.0258
HV01369 55463.646624 ... ... 12.3272 0.0292
HV01372 55434.934556 13.0268 0.0720 ... ...
HV01372 55436.256267 13.0864 0.0412 ... ...
HV01372 55437.250249 13.0652 0.0300 ... ...
HV01372 55438.937686 12.8868 0.0884 ... ...
HV01372 55440.224049 12.8058 0.0609 ... ...
HV01372 55441.231555 12.7575 0.0585 ... ...
HV01372 55443.179718 12.6699 0.0271 ... ...
HV01372 55444.350295 12.6926 0.0408 ... ...
HV01372 55445.347494 12.7101 0.0315 ... ...
HV01372 55446.741965 12.7255 0.0338 ... ...
HV01372 55448.302701 12.8656 0.0581 ... ...
HV01372 55449.779285 12.9830 0.0548 ... ...
HV01372 55434.933771 ... ... 12.9323 0.0567
HV01372 55436.255480 ... ... 12.9920 0.0362
HV01372 55437.249462 ... ... 12.9530 0.0515
HV01372 55438.936894 ... ... 12.8764 0.0429
HV01372 55440.223262 ... ... 12.7884 0.0338
HV01372 55441.230765 ... ... 12.6733 0.0386
HV01372 55443.178926 ... ... 12.6810 0.0207
HV01372 55444.349503 ... ... 12.6733 0.0663
HV01372 55445.346703 ... ... 12.6951 0.0169
HV01372 55446.741174 ... ... 12.7691 0.0474
HV01372 55448.301911 ... ... 12.8419 0.0667
HV01372 55449.778498 ... ... 12.9677 0.0568
HV01373 55758.206873 12.9192 0.0446 ... ...
HV01373 55759.165489 12.9949 0.0279 ... ...
HV01373 55760.462884 13.0151 0.0674 ... ...
HV01373 55761.593128 13.0427 0.0458 ... ...
HV01373 55762.866238 12.9128 0.0437 ... ...
HV01373 55763.903543 12.8128 0.0237 ... ...
HV01373 55764.917199 12.7776 0.0450 ... ...
HV01373 55766.330087 12.7248 0.0702 ... ...
HV01373 55767.174228 12.7142 0.0422 ... ...
HV01373 55768.405163 12.7265 0.0452 ... ...
HV01373 55769.414729 12.7742 0.0327 ... ...
HV01373 55758.206103 ... ... 12.9936 0.0592
HV01373 55759.164717 ... ... 13.0103 0.0424
HV01373 55760.462116 ... ... 12.9741 0.0583
HV01373 55761.592360 ... ... 12.9512 0.0598
HV01373 55762.865471 ... ... 12.8546 0.0610
HV01373 55763.902774 ... ... 12.8138 0.0756
HV01373 55764.916430 ... ... 12.7313 0.0433
HV01373 55766.329319 ... ... 12.6998 0.0655
HV01373 55767.173460 ... ... 12.7408 0.0531
HV01373 55768.404394 ... ... 12.7722 0.0340
HV01373 55769.413960 ... ... 12.7881 0.0423
HV01382 55758.190015 13.1742 0.0301 ... ...
HV01382 55767.186823 13.0791 0.0544 ... ...
HV01382 55779.882119 13.2074 0.0519 ... ...
HV01382 55895.712000 13.1105 0.0657 ... ...
HV01382 55803.583467 13.3474 0.0137 ... ...
HV01382 55815.541549 13.3172 0.0606 ... ...
HV01382 55827.532245 13.2982 0.0310 ... ...
HV01382 55841.383206 13.1480 0.0401 ... ...
HV01382 55856.131239 13.1100 0.0468 ... ...
HV01382 55864.188189 13.1174 0.0376 ... ...
HV01382 55877.088196 13.1106 0.0343 ... ...
HV01382 55758.189247 ... ... 13.1770 0.0730
HV01382 55767.186052 ... ... 13.0831 0.0707
HV01382 55779.881343 ... ... 13.1544 0.0743
HV01382 55895.711225 ... ... 13.0753 0.0507
HV01382 55803.582682 ... ... 13.2995 0.0397
HV01382 55815.540761 ... ... 13.2771 0.0533
HV01382 55827.531453 ... ... 13.2561 0.0271
HV01382 55841.382415 ... ... 13.0520 0.0304
HV01382 55856.130453 ... ... 13.1908 0.0500
HV01382 55864.187402 ... ... 13.0822 0.0308
HV01382 55877.087416 ... ... 13.0528 0.0822
HV01400 55758.210622 13.6188 0.1095 ... ...
HV01400 55767.204755 13.6617 0.0470 ... ...
HV01400 55779.891975 13.6244 0.0620 ... ...
HV01400 55895.741083 13.8072 0.0518 ... ...
HV01400 55803.591341 13.7742 0.1360 ... ...
HV01400 55815.543540 13.7376 0.0346 ... ...
HV01400 55827.544276 13.6395 0.0922 ... ...
HV01400 55841.396794 13.7022 0.0768 ... ...
HV01400 55856.167087 13.7756 0.0825 ... ...
HV01400 55864.198167 13.6939 0.0629 ... ...
HV01400 55877.098125 13.7543 0.1123 ... ...
HV01400 55758.209946 ... ... 13.6466 0.0719
HV01400 55767.204059 ... ... 13.6851 0.0975
HV01400 55779.891202 ... ... 13.5587 0.0716
HV01400 55895.740303 ... ... 13.7283 0.1207
HV01400 55803.590556 ... ... 13.8113 0.0849
HV01400 55815.542788 ... ... 13.7966 0.0939
HV01400 55827.543484 ... ... 13.6489 0.1069
HV01400 55841.396004 ... ... 13.6469 0.0784
HV01400 55856.166302 ... ... 13.7770 0.0290
HV01400 55864.197380 ... ... 13.6517 0.1056
HV01400 55877.097344 ... ... 13.7584 0.0861
HV01430 55434.890358 12.1323 0.0217 ... ...
HV01430 55437.226186 12.2370 0.0178 ... ...
HV01430 55438.918512 12.3215 0.0235 ... ...
HV01430 55440.450261 12.4008 0.0144 ... ...
HV01430 55443.175837 12.1698 0.0162 ... ...
HV01430 55445.351353 12.0484 0.0327 ... ...
HV01430 55446.739989 11.9791 0.0452 ... ...
HV01430 55448.382024 11.9467 0.0274 ... ...
HV01430 55450.637773 11.8983 0.0232 ... ...
HV01430 55453.268301 11.9203 0.0295 ... ...
HV01430 55454.440339 11.9321 0.0306 ... ...
HV01430 55457.186408 12.0271 0.0320 ... ...
HV01430 55434.889572 ... ... 12.1455 0.0243
HV01430 55437.225399 ... ... 12.2682 0.0468
HV01430 55438.917724 ... ... 12.3230 0.0479
HV01430 55440.449473 ... ... 12.3846 0.0344
HV01430 55443.175048 ... ... 12.1434 0.0230
HV01430 55445.350562 ... ... 12.0128 0.0344
HV01430 55446.739200 ... ... 11.9627 0.0356
HV01430 55448.381231 ... ... 11.9319 0.0399
HV01430 55450.636986 ... ... 11.9062 0.0434
HV01430 55453.267511 ... ... 11.9250 0.0343
HV01430 55454.439548 ... ... 11.9728 0.0286
HV01430 55457.185615 ... ... 12.0978 0.0447
HV01438 55758.186195 12.8524 0.0447 ... ...
HV01438 55759.161630 12.7573 0.0411 ... ...
HV01438 55760.447633 12.6918 0.0375 ... ...
HV01438 55761.589039 12.7153 0.0604 ... ...
HV01438 55762.870295 12.7093 0.0275 ... ...
HV01438 55763.901602 12.6990 0.0347 ... ...
HV01438 55764.913115 12.6925 0.0419 ... ...
HV01438 55766.319546 12.7151 0.0361 ... ...
HV01438 55767.170178 12.8145 0.0370 ... ...
HV01438 55768.401093 12.8479 0.0300 ... ...
HV01438 55769.408056 12.8268 0.0292 ... ...
HV01438 55758.185426 ... ... 12.7954 0.0289
HV01438 55759.160859 ... ... 12.7121 0.0430
HV01438 55760.446866 ... ... 12.6657 0.0434
HV01438 55761.588271 ... ... 12.6827 0.0513
HV01438 55762.869528 ... ... 12.6448 0.0601
HV01438 55763.900834 ... ... 12.6617 0.0373
HV01438 55764.912346 ... ... 12.6505 0.0425
HV01438 55766.318776 ... ... 12.7079 0.0195
HV01438 55767.169410 ... ... 12.7686 0.0667
HV01438 55768.400323 ... ... 12.8270 0.0484
HV01438 55769.407215 ... ... 12.7522 0.0302
HV01442 55434.940555 12.5557 0.0101 ... ...
HV01442 55436.209684 12.5801 0.0279 ... ...
HV01442 55437.256269 12.6241 0.0343 ... ...
HV01442 55438.945873 12.7314 0.0356 ... ...
HV01442 55439.850200 12.7827 0.0282 ... ...
HV01442 55441.246361 12.7712 0.0371 ... ...
HV01442 55442.311299 12.7793 0.0434 ... ...
HV01442 55443.696879 12.6952 0.0382 ... ...
HV01442 55445.341722 12.6091 0.0279 ... ...
HV01442 55446.317881 12.5802 0.0310 ... ...
HV01442 55447.380827 12.5961 0.0194 ... ...
HV01442 55448.929982 12.5469 0.0375 ... ...
HV01442 55434.939804 ... ... 12.5007 0.0200
HV01442 55436.208864 ... ... 12.5345 0.0405
HV01442 55437.255483 ... ... 12.6406 0.0383
HV01442 55438.945182 ... ... 12.6621 0.0278
HV01442 55439.849410 ... ... 12.7692 0.0375
HV01442 55441.245573 ... ... 12.7169 0.0474
HV01442 55442.310512 ... ... 12.7395 0.0299
HV01442 55443.696089 ... ... 12.6354 0.0233
HV01442 55445.340929 ... ... 12.5347 0.0161
HV01442 55446.317054 ... ... 12.5762 0.0507
HV01442 55447.380035 ... ... 12.5006 0.0100
HV01442 55448.929194 ... ... 12.5289 0.0331
HV01451 55434.870840 11.6750 0.0142 ... ...
HV01451 55437.208404 11.7472 0.0211 ... ...
HV01451 55439.861770 11.8499 0.0217 ... ...
HV01451 55441.749573 11.8875 0.0293 ... ...
HV01451 55445.343587 11.7270 0.0139 ... ...
HV01451 55446.794379 11.6345 0.0187 ... ...
HV01451 55449.781217 11.5299 0.0108 ... ...
HV01451 55451.859961 11.4929 0.0152 ... ...
HV01451 55454.442200 11.4608 0.0170 ... ...
HV01451 55457.182630 11.4810 0.0184 ... ...
HV01451 55460.111251 11.5244 0.0202 ... ...
HV01451 55462.372877 11.5854 0.0164 ... ...
HV01451 55434.870053 ... ... 11.7338 0.0355
HV01451 55437.207616 ... ... 11.7953 0.0146
HV01451 55439.860982 ... ... 11.8905 0.0277
HV01451 55441.748787 ... ... 11.9042 0.0296
HV01451 55445.342796 ... ... 11.6644 0.0185
HV01451 55446.793588 ... ... 11.5946 0.0182
HV01451 55449.780429 ... ... 11.5302 0.0323
HV01451 55451.859172 ... ... 11.5051 0.0257
HV01451 55454.441409 ... ... 11.5134 0.0232
HV01451 55457.181841 ... ... 11.5261 0.0187
HV01451 55460.110462 ... ... 11.6109 0.0267
HV01451 55462.372083 ... ... 11.6592 0.0269
HV01478 55434.908706 12.8915 0.0348 ... ...
HV01478 55436.254234 12.8895 0.0125 ... ...
HV01478 55437.693021 12.7880 0.0188 ... ...
HV01478 55438.956883 12.6791 0.0291 ... ...
HV01478 55440.452159 12.6018 0.0479 ... ...
HV01478 55442.293867 12.5500 0.0220 ... ...
HV01478 55443.695004 12.5129 0.0434 ... ...
HV01478 55445.339844 12.5595 0.0381 ... ...
HV01478 55446.315969 12.5693 0.0436 ... ...
HV01478 55448.296896 12.6437 0.0141 ... ...
HV01478 55449.783027 12.7655 0.0280 ... ...
HV01478 55450.639671 12.8155 0.0255 ... ...
HV01478 55434.907919 ... ... 12.8631 0.0598
HV01478 55436.253479 ... ... 12.8378 0.0389
HV01478 55437.692233 ... ... 12.7220 0.0428
HV01478 55438.956095 ... ... 12.6693 0.0441
HV01478 55440.451372 ... ... 12.5583 0.0325
HV01478 55442.293080 ... ... 12.5308 0.0289
HV01478 55443.694214 ... ... 12.5518 0.0477
HV01478 55445.339052 ... ... 12.5807 0.0232
HV01478 55446.315177 ... ... 12.5851 0.0447
HV01478 55448.296106 ... ... 12.6463 0.0417
HV01478 55449.782239 ... ... 12.7867 0.0367
HV01478 55450.638880 ... ... 12.8386 0.0449
HV01482 55434.932569 12.4954 0.0297 ... ...
HV01482 55436.227068 12.4696 0.0030 ... ...
HV01482 55437.248253 12.5049 0.0412 ... ...
HV01482 55438.935683 12.5073 0.0223 ... ...
HV01482 55440.222046 12.5361 0.0465 ... ...
HV01482 55441.229553 12.6411 0.0245 ... ...
HV01482 55443.171980 12.7361 0.0220 ... ...
HV01482 55444.346338 12.7624 0.0151 ... ...
HV01482 55445.338059 12.7635 0.0271 ... ...
HV01482 55446.737994 12.6592 0.0433 ... ...
HV01482 55448.298802 12.5729 0.0386 ... ...
HV01482 55449.784920 12.5417 0.0293 ... ...
HV01482 55434.931782 ... ... 12.4887 0.0382
HV01482 55436.226349 ... ... 12.4306 0.0423
HV01482 55437.247507 ... ... 12.4462 0.0482
HV01482 55438.934896 ... ... 12.4801 0.0398
HV01482 55440.221258 ... ... 12.5453 0.0493
HV01482 55441.228764 ... ... 12.6501 0.0339
HV01482 55443.171189 ... ... 12.6640 0.0431
HV01482 55444.345546 ... ... 12.6713 0.0485
HV01482 55445.337267 ... ... 12.7139 0.0490
HV01482 55446.737238 ... ... 12.6357 0.0485
HV01482 55448.298009 ... ... 12.4675 0.0355
HV01482 55449.784132 ... ... 12.4923 0.0522
HV01501 55434.881909 11.8407 0.0238 ... ...
HV01501 55437.219508 11.7464 0.0099 ... ...
HV01501 55438.950497 11.7095 0.0357 ... ...
HV01501 55441.233551 11.6676 0.0143 ... ...
HV01501 55444.348236 11.7006 0.0194 ... ...
HV01501 55446.319810 11.7317 0.0268 ... ...
HV01501 55448.310674 11.8185 0.0391 ... ...
HV01501 55450.635863 11.9024 0.0232 ... ...
HV01501 55453.264470 12.0423 0.0239 ... ...
HV01501 55455.302327 12.1376 0.0224 ... ...
HV01501 55457.180748 12.1726 0.0104 ... ...
HV01501 55460.109381 11.9538 0.0303 ... ...
HV01501 55434.881122 ... ... 11.7890 0.0162
HV01501 55437.218720 ... ... 11.7256 0.0227
HV01501 55438.949710 ... ... 11.6866 0.0316
HV01501 55441.232763 ... ... 11.6859 0.0339
HV01501 55444.347444 ... ... 11.7127 0.0187
HV01501 55446.319022 ... ... 11.7911 0.0326
HV01501 55448.309882 ... ... 11.8624 0.0284
HV01501 55450.635075 ... ... 11.9331 0.0356
HV01501 55453.263679 ... ... 12.0402 0.0335
HV01501 55455.301536 ... ... 12.1374 0.0286
HV01501 55457.179956 ... ... 12.1333 0.0520
HV01501 55460.108592 ... ... 11.8792 0.0248
HV01522 55434.894803 12.0885 0.0385 ... ...
HV01522 55436.300286 12.0455 0.0536 ... ...
HV01522 55438.252446 11.9778 0.0362 ... ...
HV01522 55440.202361 11.9728 0.0191 ... ...
HV01522 55442.298017 11.9890 0.0070 ... ...
HV01522 55444.344448 12.0275 0.0476 ... ...
HV01522 55445.572920 12.0899 0.0376 ... ...
HV01522 55448.295062 12.2537 0.0702 ... ...
HV01522 55449.786752 12.2851 0.0409 ... ...
HV01522 55451.855597 12.4101 0.0481 ... ...
HV01522 55453.266304 12.3659 0.0719 ... ...
HV01522 55455.295876 12.2027 0.0499 ... ...
HV01522 55434.894020 ... ... 12.0493 0.0328
HV01522 55436.299497 ... ... 11.9877 0.0495
HV01522 55438.251660 ... ... 11.9880 0.0158
HV01522 55440.201575 ... ... 11.9951 0.0289
HV01522 55442.297231 ... ... 12.0118 0.0398
HV01522 55444.343660 ... ... 12.0640 0.0066
HV01522 55445.572126 ... ... 12.1224 0.0259
HV01522 55448.294273 ... ... 12.2724 0.0327
HV01522 55449.785967 ... ... 12.2996 0.0592
HV01522 55451.854809 ... ... 12.4227 0.0512
HV01522 55453.265517 ... ... 12.3677 0.0631
HV01522 55455.295086 ... ... 12.1715 0.0415
HV01533 55434.919591 12.5730 0.0123 ... ...
HV01533 55436.249918 12.5580 0.0214 ... ...
HV01533 55437.691112 12.6123 0.0214 ... ...
HV01533 55438.924997 12.6888 0.0410 ... ...
HV01533 55440.208886 12.7973 0.0245 ... ...
HV01533 55441.747660 12.8599 0.0376 ... ...
HV01533 55443.173870 12.9316 0.0487 ... ...
HV01533 55444.342593 12.8230 0.0224 ... ...
HV01533 55445.568651 12.7291 0.0521 ... ...
HV01533 55447.178738 12.6147 0.0343 ... ...
HV01533 55448.293279 12.5977 0.0317 ... ...
HV01533 55449.788636 12.5234 0.0327 ... ...
HV01533 55434.918807 ... ... 12.5849 0.0513
HV01533 55436.249131 ... ... 12.5994 0.0638
HV01533 55437.690324 ... ... 12.6663 0.0271
HV01533 55438.924210 ... ... 12.7366 0.0585
HV01533 55440.208100 ... ... 12.7825 0.0310
HV01533 55441.746873 ... ... 12.8262 0.0367
HV01533 55443.173081 ... ... 12.8747 0.0521
HV01533 55444.341873 ... ... 12.8305 0.0277
HV01533 55445.567859 ... ... 12.6800 0.0347
HV01533 55447.177947 ... ... 12.5978 0.0453
HV01533 55448.292490 ... ... 12.5124 0.0479
HV01533 55449.787850 ... ... 12.5513 0.0343
HV01543 55434.899987 12.1855 0.0315 ... ...
HV01543 55436.244646 12.1785 0.0619 ... ...
HV01543 55438.257713 12.1726 0.0416 ... ...
HV01543 55439.836667 12.2044 0.0255 ... ...
HV01543 55441.273482 12.2591 0.0248 ... ...
HV01543 55443.170022 12.3844 0.0280 ... ...
HV01543 55445.345446 12.4880 0.0185 ... ...
HV01543 55446.736062 12.5425 0.0308 ... ...
HV01543 55448.300657 12.6056 0.0370 ... ...
HV01543 55449.798646 12.5241 0.0163 ... ...
HV01543 55451.853685 12.3507 0.0277 ... ...
HV01543 55453.281169 12.2865 0.0203 ... ...
HV01543 55434.899201 ... ... 12.1709 0.0409
HV01543 55436.243857 ... ... 12.1906 0.0198
HV01543 55438.256924 ... ... 12.1757 0.0351
HV01543 55439.835880 ... ... 12.2095 0.0247
HV01543 55441.272693 ... ... 12.2912 0.0588
HV01543 55443.169235 ... ... 12.3994 0.0434
HV01543 55445.344655 ... ... 12.5249 0.0560
HV01543 55446.735271 ... ... 12.5388 0.0225
HV01543 55448.299868 ... ... 12.6241 0.0706
HV01543 55449.797857 ... ... 12.4577 0.0280
HV01543 55451.852897 ... ... 12.3086 0.0123
HV01543 55453.280382 ... ... 12.2253 0.0542
HV01553 55758.182477 12.9772 0.0466 ... ...
HV01553 55759.153669 13.0308 0.0251 ... ...
HV01553 55760.471211 13.1544 0.0343 ... ...
HV01553 55761.573957 13.1360 0.0457 ... ...
HV01553 55762.546463 13.1005 0.0411 ... ...
HV01553 55763.523736 13.0228 0.0673 ... ...
HV01553 55764.295271 12.9522 0.0476 ... ...
HV01553 55765.580333 12.9033 0.0513 ... ...
HV01553 55766.426269 12.9027 0.0125 ... ...
HV01553 55767.591652 12.8870 0.0402 ... ...
HV01553 55768.673482 12.9131 0.0508 ... ...
HV01553 55758.181707 ... ... 13.0035 0.0755
HV01553 55759.152897 ... ... 13.0244 0.0587
HV01553 55760.470440 ... ... 13.0158 0.0286
HV01553 55761.573189 ... ... 12.9918 0.0763
HV01553 55762.545695 ... ... 13.0543 0.0495
HV01553 55763.522968 ... ... 12.8926 0.0371
HV01553 55764.294502 ... ... 12.9096 0.0493
HV01553 55765.579563 ... ... 12.8926 0.0285
HV01553 55766.425499 ... ... 12.9004 0.0581
HV01553 55767.590884 ... ... 12.8812 0.0767
HV01553 55768.672713 ... ... 12.8774 0.0424
HV01560 55434.938572 12.5995 0.0311 ... ...
HV01560 55436.211617 12.6745 0.0179 ... ...
HV01560 55437.254283 12.7578 0.0438 ... ...
HV01560 55438.943886 12.8013 0.0473 ... ...
HV01560 55439.855505 12.7829 0.0249 ... ...
HV01560 55441.235401 12.6526 0.0413 ... ...
HV01560 55442.392416 12.5582 0.0101 ... ...
HV01560 55444.340839 12.4982 0.0323 ... ...
HV01560 55445.336162 12.4492 0.0379 ... ...
HV01560 55446.340426 12.4405 0.0310 ... ...
HV01560 55448.286943 12.4765 0.0211 ... ...
HV01560 55448.933898 12.4928 0.0304 ... ...
HV01560 55434.937788 ... ... 12.6127 0.0442
HV01560 55436.210828 ... ... 12.7323 0.0442
HV01560 55437.253495 ... ... 12.7209 0.0372
HV01560 55438.943098 ... ... 12.7491 0.0261
HV01560 55439.854719 ... ... 12.7684 0.0427
HV01560 55441.234613 ... ... 12.6066 0.0243
HV01560 55442.391630 ... ... 12.5583 0.0474
HV01560 55444.340050 ... ... 12.5070 0.0250
HV01560 55445.335370 ... ... 12.4229 0.0308
HV01560 55446.339635 ... ... 12.4427 0.0198
HV01560 55448.286155 ... ... 12.4721 0.0228
HV01560 55448.933111 ... ... 12.5466 0.0426
HV01610 55758.174839 13.0760 0.0470 ... ...
HV01610 55767.184614 13.0090 0.0322 ... ...
HV01610 55779.896022 13.0532 0.0263 ... ...
HV01610 55895.737223 13.0031 0.0306 ... ...
HV01610 55803.573844 13.0431 0.0547 ... ...
HV01610 55815.545518 13.1261 0.0481 ... ...
HV01610 55827.522647 13.0976 0.0405 ... ...
HV01610 55841.394730 13.0141 0.0409 ... ...
HV01610 55856.140923 12.8941 0.0468 ... ...
HV01610 55864.178784 12.9747 0.0547 ... ...
HV01610 55877.121513 12.8932 0.0258 ... ...
HV01610 55758.174070 ... ... 13.0356 0.0722
HV01610 55767.183846 ... ... 13.0585 0.0609
HV01610 55779.895245 ... ... 13.0504 0.0476
HV01610 55895.736444 ... ... 13.0322 0.0356
HV01610 55803.573058 ... ... 13.0802 0.0589
HV01610 55815.544731 ... ... 13.0293 0.0691
HV01610 55827.521857 ... ... 13.0986 0.0635
HV01610 55841.393942 ... ... 12.9187 0.0637
HV01610 55856.140138 ... ... 12.8554 0.0258
HV01610 55864.177998 ... ... 12.9873 0.0900
HV01610 55877.120731 ... ... 12.8291 0.0584
HV01630 55758.178670 13.0819 0.0366 ... ...
HV01630 55767.190630 13.0039 0.0455 ... ...
HV01630 55779.876263 13.1154 0.0678 ... ...
HV01630 55895.706458 13.1204 0.0239 ... ...
HV01630 55803.577638 13.1577 0.0306 ... ...
HV01630 55815.527702 13.0937 0.0438 ... ...
HV01630 55827.526443 13.1076 0.0458 ... ...
HV01630 55841.388948 12.9179 0.0658 ... ...
HV01630 55856.135150 12.8635 0.0528 ... ...
HV01630 55864.182498 12.9535 0.0547 ... ...
HV01630 55877.082561 12.9145 0.0434 ... ...
HV01630 55758.177902 ... ... 13.1096 0.0451
HV01630 55767.189861 ... ... 12.9588 0.0447
HV01630 55779.875489 ... ... 13.0167 0.0695
HV01630 55895.705683 ... ... 13.0933 0.0561
HV01630 55803.576850 ... ... 13.0717 0.0463
HV01630 55815.526916 ... ... 13.0219 0.0468
HV01630 55827.525651 ... ... 13.0991 0.0778
HV01630 55841.388160 ... ... 12.8601 0.0604
HV01630 55856.134363 ... ... 12.8828 0.0760
HV01630 55864.181714 ... ... 12.8458 0.0626
HV01630 55877.081780 ... ... 12.8835 0.0277
HV01682 55758.180556 13.0522 0.0500 ... ...
HV01682 55759.147216 13.0849 0.0347 ... ...
HV01682 55760.449564 13.0308 0.0417 ... ...
HV01682 55761.125512 13.0211 0.0435 ... ...
HV01682 55762.535421 12.8605 0.0221 ... ...
HV01682 55763.510586 12.8996 0.0454 ... ...
HV01682 55764.297110 12.8879 0.0265 ... ...
HV01682 55765.560536 12.8826 0.0343 ... ...
HV01682 55766.327975 12.8501 0.0392 ... ...
HV01682 55767.172115 12.9362 0.0454 ... ...
HV01682 55768.396711 12.9339 0.0413 ... ...
HV01682 55758.179786 ... ... 13.0807 0.0349
HV01682 55759.146446 ... ... 13.0472 0.0810
HV01682 55760.448796 ... ... 13.0282 0.0641
HV01682 55761.124743 ... ... 12.9670 0.0514
HV01682 55762.534653 ... ... 12.8322 0.0439
HV01682 55763.509819 ... ... 12.8753 0.0449
HV01682 55764.296340 ... ... 12.8770 0.0983
HV01682 55765.559766 ... ... 12.8736 0.0594
HV01682 55766.327208 ... ... 12.8516 0.0808
HV01682 55767.171347 ... ... 12.9174 0.0427
HV01682 55768.395941 ... ... 12.9159 0.1136
HV01689 55758.169276 13.3963 0.0365 ... ...
HV01689 55767.182745 13.2670 0.0582 ... ...
HV01689 55779.897798 13.3224 0.0555 ... ...
HV01689 55895.739086 13.3334 0.0665 ... ...
HV01689 55803.571944 13.3936 0.0553 ... ...
HV01689 55815.523944 13.2843 0.0591 ... ...
HV01689 55827.520753 13.2838 0.0893 ... ...
HV01689 55841.392859 13.3525 0.0972 ... ...
HV01689 55856.139076 13.3032 0.0536 ... ...
HV01689 55864.176949 13.3374 0.0461 ... ...
HV01689 55877.119711 13.2645 0.0770 ... ...
HV01689 55758.168507 ... ... 13.3984 0.1002
HV01689 55767.181976 ... ... 13.2479 0.0498
HV01689 55779.897024 ... ... 13.2876 0.0829
HV01689 55895.738308 ... ... 13.2173 0.0750
HV01689 55803.571157 ... ... 13.3105 0.0631
HV01689 55815.523156 ... ... 13.2863 0.0934
HV01689 55827.519962 ... ... 13.2274 0.0431
HV01689 55841.392071 ... ... 13.2328 0.0677
HV01689 55856.138294 ... ... 13.2149 0.0786
HV01689 55864.176162 ... ... 13.2861 0.0881
HV01689 55877.118926 ... ... 13.2605 0.0353
HV01695 55758.172951 12.5634 0.0188 ... ...
HV01695 55759.159427 12.6195 0.0281 ... ...
HV01695 55760.485848 12.7049 0.0421 ... ...
HV01695 55761.601721 12.7347 0.0422 ... ...
HV01695 55762.855261 12.7527 0.0392 ... ...
HV01695 55764.299122 12.6446 0.0266 ... ...
HV01695 55765.569341 12.6197 0.0361 ... ...
HV01695 55766.430076 12.5504 0.0416 ... ...
HV01695 55767.602119 12.4906 0.0436 ... ...
HV01695 55769.391676 12.4403 0.0268 ... ...
HV01695 55770.084037 12.4562 0.0492 ... ...
HV01695 55758.172182 ... ... 12.5696 0.0225
HV01695 55759.158723 ... ... 12.5834 0.0531
HV01695 55760.485079 ... ... 12.6510 0.0331
HV01695 55761.600953 ... ... 12.7185 0.0420
HV01695 55762.854494 ... ... 12.7388 0.0662
HV01695 55764.298354 ... ... 12.5938 0.0762
HV01695 55765.568572 ... ... 12.5011 0.0166
HV01695 55766.429306 ... ... 12.5191 0.0433
HV01695 55767.601348 ... ... 12.4824 0.0332
HV01695 55769.390907 ... ... 12.4770 0.0342
HV01695 55770.083268 ... ... 12.4240 0.0345
HV01705 55758.176781 13.1982 0.0415 ... ...
HV01705 55767.192480 13.2416 0.0590 ... ...
HV01705 55779.874391 13.1859 0.0777 ... ...
HV01705 55895.704647 13.1634 0.0494 ... ...
HV01705 55803.575762 13.0855 0.0186 ... ...
HV01705 55815.525837 13.0195 0.0515 ... ...
HV01705 55827.524579 13.0754 0.0523 ... ...
HV01705 55841.390851 13.2331 0.0315 ... ...
HV01705 55856.137064 13.0733 0.0389 ... ...
HV01705 55864.180672 13.2583 0.0384 ... ...
HV01705 55877.080739 13.1547 0.0513 ... ...
HV01705 55758.176012 ... ... 13.1546 0.0424
HV01705 55767.191711 ... ... 13.1737 0.0500
HV01705 55779.873617 ... ... 13.1545 0.0397
HV01705 55895.703871 ... ... 13.2348 0.0981
HV01705 55803.574977 ... ... 13.0166 0.0546
HV01705 55815.525052 ... ... 12.9971 0.0436
HV01705 55827.523788 ... ... 13.0755 0.0975
HV01705 55841.390064 ... ... 13.1764 0.0869
HV01705 55856.136279 ... ... 13.0696 0.0544
HV01705 55864.179888 ... ... 13.2386 0.0868
HV01705 55877.079959 ... ... 13.0990 0.0721
HV01744 55758.171113 12.7087 0.0502 ... ...
HV01744 55759.132287 12.7556 0.0270 ... ...
HV01744 55760.445433 12.8021 0.0440 ... ...
HV01744 55761.571828 12.9171 0.0428 ... ...
HV01744 55762.550497 12.9169 0.0250 ... ...
HV01744 55763.525699 12.9243 0.0403 ... ...
HV01744 55764.300889 12.8840 0.0207 ... ...
HV01744 55765.590362 12.8184 0.0399 ... ...
HV01744 55766.428242 12.6997 0.0127 ... ...
HV01744 55767.593627 12.7035 0.0315 ... ...
HV01744 55768.675459 12.7246 0.0314 ... ...
HV01744 55758.170343 ... ... 12.6854 0.0390
HV01744 55759.131516 ... ... 12.6826 0.0372
HV01744 55760.444665 ... ... 12.7718 0.0744
HV01744 55761.571056 ... ... 12.8648 0.0793
HV01744 55762.549727 ... ... 12.9194 0.0382
HV01744 55763.524931 ... ... 12.8582 0.0328
HV01744 55764.300121 ... ... 12.8544 0.0473
HV01744 55765.589590 ... ... 12.7500 0.0540
HV01744 55766.427470 ... ... 12.6938 0.0272
HV01744 55767.592857 ... ... 12.6827 0.0491
HV01744 55768.674689 ... ... 12.7449 0.0450
HV01783 55758.233299 13.5185 0.0515 ... ...
HV01783 55767.222181 13.4710 0.0212 ... ...
HV01783 55779.859227 13.6974 0.0681 ... ...
HV01783 55895.733337 13.5310 0.1001 ... ...
HV01783 55803.610849 13.5720 0.0877 ... ...
HV01783 55815.521967 13.4762 0.0850 ... ...
HV01783 55827.518795 13.4868 0.0204 ... ...
HV01783 55841.402869 13.4644 0.0478 ... ...
HV01783 55856.142946 13.3937 0.0191 ... ...
HV01783 55864.172956 13.4197 0.0535 ... ...
HV01783 55877.104209 13.5822 0.1168 ... ...
HV01783 55758.232529 ... ... 13.4552 0.0360
HV01783 55767.221411 ... ... 13.4021 0.1125
HV01783 55779.858451 ... ... 13.7247 0.0420
HV01783 55895.732558 ... ... 13.5295 0.0586
HV01783 55803.609995 ... ... 13.5752 0.1016
HV01783 55815.521181 ... ... 13.4826 0.0889
HV01783 55827.518003 ... ... 13.5476 0.0468
HV01783 55841.402078 ... ... 13.4064 0.0349
HV01783 55856.142160 ... ... 13.4355 0.0465
HV01783 55864.172172 ... ... 13.4574 0.0557
HV01783 55877.103427 ... ... 13.5977 0.0708
HV01787 55434.925968 12.6049 0.0388 ... ...
HV01787 55436.224866 12.4366 0.0174 ... ...
HV01787 55437.708405 12.3893 0.0335 ... ...
HV01787 55438.929013 12.3013 0.0292 ... ...
HV01787 55440.215359 12.2514 0.0239 ... ...
HV01787 55441.743661 12.2427 0.0180 ... ...
HV01787 55443.193726 12.2471 0.0192 ... ...
HV01787 55444.336881 12.3215 0.0293 ... ...
HV01787 55445.570741 12.3495 0.0163 ... ...
HV01787 55446.796520 12.4798 0.0348 ... ...
HV01787 55448.324800 12.5652 0.0341 ... ...
HV01787 55449.800765 12.5749 0.0344 ... ...
HV01787 55434.925184 ... ... 12.5501 0.0333
HV01787 55436.224082 ... ... 12.4001 0.0132
HV01787 55437.707618 ... ... 12.3712 0.0187
HV01787 55438.928228 ... ... 12.2694 0.0469
HV01787 55440.214568 ... ... 12.2165 0.0394
HV01787 55441.742874 ... ... 12.2334 0.0398
HV01787 55443.192939 ... ... 12.2815 0.0262
HV01787 55444.336093 ... ... 12.3170 0.0280
HV01787 55445.569953 ... ... 12.3977 0.0276
HV01787 55446.795730 ... ... 12.4966 0.0530
HV01787 55448.324012 ... ... 12.5680 0.0301
HV01787 55449.799979 ... ... 12.5203 0.0363
HV01828 55434.912937 13.0274 0.0485 ... ...
HV01828 55436.238064 12.8565 0.1820 ... ...
HV01828 55437.697213 12.9884 0.0292 ... ...
HV01828 55438.952492 12.9597 0.0363 ... ...
HV01828 55440.454143 12.9445 0.0470 ... ...
HV01828 55441.731822 12.9437 0.0365 ... ...
HV01828 55443.167937 12.9794 0.0791 ... ...
HV01828 55445.322302 13.0767 0.3179 ... ...
HV01828 55446.313793 12.8163 0.2602 ... ...
HV01828 55448.291006 12.9731 0.0745 ... ...
HV01828 55448.948456 12.9858 0.0248 ... ...
HV01828 55450.641688 12.9681 0.0252 ... ...
HV01828 55434.912224 ... ... 12.9877 0.0536
HV01828 55436.237171 ... ... 13.0305 0.0612
HV01828 55437.696426 ... ... 13.0550 0.1492
HV01828 55438.951747 ... ... 13.0473 0.0846
HV01828 55440.453354 ... ... 13.0472 0.0694
HV01828 55441.731069 ... ... 13.1860 0.3592
HV01828 55443.167114 ... ... 13.1418 0.4037
HV01828 55445.321478 ... ... 13.0062 0.0450
HV01828 55446.312861 ... ... 12.9200 0.0323
HV01828 55448.290286 ... ... 12.9983 0.0643
HV01828 55448.947602 ... ... 13.0173 0.0217
HV01828 55450.640835 ... ... 13.0309 0.0269
HV01835 55434.923948 12.6625 0.0119 ... ...
HV01835 55436.218170 12.7334 0.0122 ... ...
HV01835 55437.706364 12.5993 0.0387 ... ...
HV01835 55438.926967 12.4998 0.0453 ... ...
HV01835 55440.213303 12.4457 0.0393 ... ...
HV01835 55441.733933 12.3876 0.0438 ... ...
HV01835 55443.191670 12.3765 0.0279 ... ...
HV01835 55444.806147 12.3844 0.0450 ... ...
HV01835 55445.577317 12.3859 0.0270 ... ...
HV01835 55446.798515 12.4209 0.0383 ... ...
HV01835 55448.314613 12.5281 0.0152 ... ...
HV01835 55449.790620 12.6766 0.0424 ... ...
HV01835 55434.923163 ... ... 12.6686 0.0429
HV01835 55436.217382 ... ... 12.7091 0.0664
HV01835 55437.705577 ... ... 12.5671 0.0458
HV01835 55438.926182 ... ... 12.4754 0.0217
HV01835 55440.212517 ... ... 12.4086 0.0368
HV01835 55441.733145 ... ... 12.3407 0.0411
HV01835 55443.190883 ... ... 12.3448 0.0524
HV01835 55444.805360 ... ... 12.3969 0.0159
HV01835 55445.576530 ... ... 12.4227 0.0399
HV01835 55446.797726 ... ... 12.4755 0.0322
HV01835 55448.313825 ... ... 12.5490 0.0595
HV01835 55449.789833 ... ... 12.6899 0.0456
HV01855 55758.216431 13.8373 0.1086 ... ...
HV01855 55767.206699 13.6557 0.0494 ... ...
HV01855 55779.861065 13.7143 0.0693 ... ...
HV01855 55895.731517 13.7914 0.1111 ... ...
HV01855 55803.597357 13.6424 0.0841 ... ...
HV01855 55815.520108 13.6093 0.0389 ... ...
HV01855 55827.516906 13.7790 0.0771 ... ...
HV01855 55841.404763 13.7137 0.0371 ... ...
HV01855 55856.144835 13.6217 0.0509 ... ...
HV01855 55864.171152 13.6644 0.0253 ... ...
HV01855 55877.106098 13.6317 0.0922 ... ...
HV01855 55758.215630 ... ... 13.8280 0.0432
HV01855 55767.205931 ... ... 13.6424 0.0830
HV01855 55779.860291 ... ... 13.6775 0.0969
HV01855 55895.730558 ... ... 13.6511 0.0646
HV01855 55803.596570 ... ... 13.6100 0.0787
HV01855 55815.519323 ... ... 13.6144 0.1212
HV01855 55827.516243 ... ... 13.7257 0.1232
HV01855 55841.404020 ... ... 13.5817 0.0716
HV01855 55856.144051 ... ... 13.6901 0.0752
HV01855 55864.170367 ... ... 13.6211 0.0492
HV01855 55877.105318 ... ... 13.6499 0.0363
HV01873 55758.165494 12.7606 0.0433 ... ...
HV01873 55759.145089 12.7233 0.0125 ... ...
HV01873 55760.479254 12.7404 0.0474 ... ...
HV01873 55761.569909 12.7988 0.0160 ... ...
HV01873 55762.552334 12.8630 0.0095 ... ...
HV01873 55763.527538 12.8991 0.0357 ... ...
HV01873 55764.898196 13.0021 0.0347 ... ...
HV01873 55765.592203 13.0328 0.0588 ... ...
HV01873 55767.055998 13.0300 0.0129 ... ...
HV01873 55767.603991 13.0681 0.0329 ... ...
HV01873 55768.797213 12.9578 0.0176 ... ...
HV01873 55758.164725 ... ... 12.7810 0.0554
HV01873 55759.144317 ... ... 12.6881 0.0399
HV01873 55760.478487 ... ... 12.7289 0.0380
HV01873 55761.569137 ... ... 12.7422 0.0324
HV01873 55762.551565 ... ... 12.8217 0.0444
HV01873 55763.526770 ... ... 12.8532 0.0588
HV01873 55764.897427 ... ... 12.9941 0.0892
HV01873 55765.591433 ... ... 12.9869 0.0648
HV01873 55767.055228 ... ... 13.0586 0.0530
HV01873 55767.603185 ... ... 13.0664 0.0540
HV01873 55768.796478 ... ... 12.8885 0.0382
HV01877 55434.846691 10.9310 0.0187 ... ...
HV01877 55438.250212 10.8455 0.0173 ... ...
HV01877 55442.306611 10.7747 0.0245 ... ...
HV01877 55446.336404 10.7181 0.0208 ... ...
HV01877 55450.655480 10.6938 0.0174 ... ...
HV01877 55454.436075 10.6975 0.0147 ... ...
HV01877 55460.099718 10.7414 0.0087 ... ...
HV01877 55463.641141 10.7645 0.0132 ... ...
HV01877 55467.021879 10.8211 0.0182 ... ...
HV01877 55472.572366 10.9457 0.0079 ... ...
HV01877 55476.229353 11.0246 0.0083 ... ...
HV01877 55479.262957 11.0442 0.0210 ... ...
HV01877 55434.845907 ... ... 10.8942 0.0074
HV01877 55438.249427 ... ... 10.8241 0.0086
HV01877 55442.305824 ... ... 10.7633 0.0143
HV01877 55446.335616 ... ... 10.7347 0.0129
HV01877 55450.654695 ... ... 10.7148 0.0171
HV01877 55454.435288 ... ... 10.7359 0.0121
HV01877 55460.098931 ... ... 10.7750 0.0029
HV01877 55463.640351 ... ... 10.8420 0.0151
HV01877 55467.021087 ... ... 10.8978 0.0134
HV01877 55472.571580 ... ... 10.9925 0.0161
HV01877 55476.228566 ... ... 11.0548 0.0327
HV01877 55479.262166 ... ... 11.0532 0.0365
HV01884 55434.904266 12.1612 0.0242 ... ...
HV01884 55436.240184 12.2060 0.0228 ... ...
HV01884 55437.713052 12.2509 0.0325 ... ...
HV01884 55439.830327 12.3781 0.0289 ... ...
HV01884 55441.082032 12.4310 0.0113 ... ...
HV01884 55442.300110 12.4731 0.0450 ... ...
HV01884 55444.334931 12.4977 0.0365 ... ...
HV01884 55445.330245 12.3992 0.0147 ... ...
HV01884 55446.756657 12.3239 0.0343 ... ...
HV01884 55448.320935 12.2370 0.0255 ... ...
HV01884 55449.802611 12.1634 0.0220 ... ...
HV01884 55451.849101 12.1393 0.0369 ... ...
HV01884 55434.903481 ... ... 12.1811 0.0335
HV01884 55436.239396 ... ... 12.2064 0.0297
HV01884 55437.712266 ... ... 12.2998 0.0284
HV01884 55439.829540 ... ... 12.3957 0.0520
HV01884 55441.081246 ... ... 12.4533 0.0236
HV01884 55442.299325 ... ... 12.4357 0.0519
HV01884 55444.334141 ... ... 12.4834 0.0520
HV01884 55445.329458 ... ... 12.3632 0.0268
HV01884 55446.755868 ... ... 12.3100 0.0328
HV01884 55448.320213 ... ... 12.2100 0.0362
HV01884 55449.801823 ... ... 12.1797 0.0292
HV01884 55451.848314 ... ... 12.1779 0.0373
HV01925 55434.910748 12.2461 0.0277 ... ...
HV01925 55436.233622 12.2602 0.0149 ... ...
HV01925 55437.695084 12.2963 0.0124 ... ...
HV01925 55438.954647 12.3669 0.0272 ... ...
HV01925 55440.448028 12.3686 0.0449 ... ...
HV01925 55441.735862 12.4054 0.0364 ... ...
HV01925 55443.690773 12.2804 0.0226 ... ...
HV01925 55445.328270 12.2267 0.0486 ... ...
HV01925 55446.321853 12.2476 0.0391 ... ...
HV01925 55448.288980 12.2240 0.0288 ... ...
HV01925 55448.946318 12.2317 0.0234 ... ...
HV01925 55450.629865 12.1949 0.0205 ... ...
HV01925 55434.909964 ... ... 12.2365 0.0202
HV01925 55436.232836 ... ... 12.2465 0.0269
HV01925 55437.694297 ... ... 12.2915 0.0190
HV01925 55438.953859 ... ... 12.3166 0.0420
HV01925 55440.447240 ... ... 12.3229 0.0239
HV01925 55441.735074 ... ... 12.3157 0.0388
HV01925 55443.689985 ... ... 12.2327 0.0413
HV01925 55445.327483 ... ... 12.2025 0.0281
HV01925 55446.321065 ... ... 12.1841 0.0097
HV01925 55448.288189 ... ... 12.2202 0.0449
HV01925 55448.945531 ... ... 12.1563 0.0327
HV01925 55450.629077 ... ... 12.1807 0.0487
HV01950 55758.218206 13.4522 0.0277 ... ...
HV01950 55767.208483 13.4429 0.0436 ... ...
HV01950 55779.862865 13.2639 0.0626 ... ...
HV01950 55895.729717 13.4029 0.0846 ... ...
HV01950 55803.599187 13.2375 0.0826 ... ...
HV01950 55815.518182 13.3178 0.0697 ... ...
HV01950 55827.515010 13.2838 0.0310 ... ...
HV01950 55841.406645 13.2784 0.0432 ... ...
HV01950 55856.146725 13.2314 0.0485 ... ...
HV01950 55864.169282 13.3298 0.0316 ... ...
HV01950 55877.107991 13.2982 0.0283 ... ...
HV01950 55758.217438 ... ... 13.5073 0.0889
HV01950 55767.207716 ... ... 13.4519 0.0634
HV01950 55779.862093 ... ... 13.2297 0.0279
HV01950 55895.728938 ... ... 13.3792 0.0666
HV01950 55803.598401 ... ... 13.3089 0.0541
HV01950 55815.517397 ... ... 13.3515 0.0686
HV01950 55827.514219 ... ... 13.2335 0.0388
HV01950 55841.405856 ... ... 13.1695 0.0844
HV01950 55856.145941 ... ... 13.2509 0.0929
HV01950 55864.168497 ... ... 13.2290 0.0970
HV01950 55877.107210 ... ... 13.3971 0.0763
HV01954 55434.917380 12.1025 0.0392 ... ...
HV01954 55436.251978 12.0895 0.0243 ... ...
HV01954 55437.701694 12.1387 0.0443 ... ...
HV01954 55438.922778 12.0832 0.0267 ... ...
HV01954 55440.206665 12.0819 0.0638 ... ...
HV01954 55441.739783 12.0855 0.0591 ... ...
HV01954 55443.161941 12.1554 0.0444 ... ...
HV01954 55444.333030 12.1595 0.0251 ... ...
HV01954 55446.323788 12.2101 0.0523 ... ...
HV01954 55447.176518 12.2387 0.0580 ... ...
HV01954 55448.940010 12.2313 0.0381 ... ...
HV01954 55450.631791 12.1803 0.0262 ... ...
HV01954 55434.916597 ... ... 12.0563 0.0272
HV01954 55436.251191 ... ... 12.0757 0.0306
HV01954 55437.700908 ... ... 12.0987 0.0620
HV01954 55438.921991 ... ... 12.0718 0.0321
HV01954 55440.205878 ... ... 12.0809 0.0351
HV01954 55441.738994 ... ... 12.0893 0.0340
HV01954 55443.161152 ... ... 12.0920 0.0367
HV01954 55444.332240 ... ... 12.1863 0.0721
HV01954 55446.323000 ... ... 12.2524 0.0629
HV01954 55447.175728 ... ... 12.2050 0.0322
HV01954 55448.939222 ... ... 12.2388 0.0556
HV01954 55450.631001 ... ... 12.1711 0.0746
HV01956 55724.520486 9.2559 0.0080 ... ...
HV01956 55741.965950 9.2407 0.0147 ... ...
HV01956 55758.163595 9.2729 0.0079 ... ...
HV01956 55771.744243 9.3326 0.0068 ... ...
HV01956 55927.875558 9.1759 0.0124 ... ...
HV01956 55813.046420 9.5973 0.0116 ... ...
HV01956 55825.578024 9.6735 0.0103 ... ...
HV01956 55841.416175 9.7433 0.0085 ... ...
HV01956 55864.202327 9.7105 0.0048 ... ...
HV01956 55885.775071 9.5129 0.0137 ... ...
HV01956 55895.702739 9.3825 0.0100 ... ...
HV01956 55724.519704 ... ... 9.2036 0.0096
HV01956 55741.965172 ... ... 9.1818 0.0077
HV01956 55758.162827 ... ... 9.2080 0.0183
HV01956 55771.743475 ... ... 9.2472 0.0034
HV01956 55927.874784 ... ... 9.1130 0.0106
HV01956 55813.045635 ... ... 9.4245 0.0096
HV01956 55825.577239 ... ... 9.4904 0.0168
HV01956 55841.415389 ... ... 9.5112 0.0225
HV01956 55864.201541 ... ... 9.4747 0.0113
HV01956 55885.774294 ... ... 9.3492 0.0152
HV01956 55895.701963 ... ... 9.2565 0.0016
HV01967 55434.874905 11.7877 0.0150 ... ...
HV01967 55437.215079 11.8669 0.0079 ... ...
HV01967 55439.870687 11.8111 0.0246 ... ...
HV01967 55441.741686 11.7389 0.0125 ... ...
HV01967 55444.331204 11.6039 0.0257 ... ...
HV01967 55446.746343 11.5287 0.0262 ... ...
HV01967 55448.944384 11.4692 0.0218 ... ...
HV01967 55451.838991 11.4628 0.0155 ... ...
HV01967 55454.429750 11.4767 0.0199 ... ...
HV01967 55457.170885 11.5286 0.0257 ... ...
HV01967 55458.508336 11.5744 0.0135 ... ...
HV01967 55461.359268 11.6756 0.0195 ... ...
HV01967 55434.874124 ... ... 11.7788 0.0382
HV01967 55437.214291 ... ... 11.8729 0.0270
HV01967 55439.869900 ... ... 11.8194 0.0406
HV01967 55441.740897 ... ... 11.7277 0.0149
HV01967 55444.330414 ... ... 11.5732 0.0284
HV01967 55446.745555 ... ... 11.4745 0.0136
HV01967 55448.943596 ... ... 11.4341 0.0126
HV01967 55451.838206 ... ... 11.4391 0.0082
HV01967 55454.428964 ... ... 11.4914 0.0294
HV01967 55457.170093 ... ... 11.5308 0.0227
HV01967 55458.507546 ... ... 11.5910 0.0158
HV01967 55461.358480 ... ... 11.7164 0.0216
HV01996 55758.161751 12.9654 0.0505 ... ...
HV01996 55759.155638 13.0845 0.0822 ... ...
HV01996 55760.477325 13.1074 0.0275 ... ...
HV01996 55761.595163 13.0489 0.0351 ... ...
HV01996 55762.863932 12.9009 0.0383 ... ...
HV01996 55763.907686 12.8821 0.0252 ... ...
HV01996 55765.558429 12.7907 0.0310 ... ...
HV01996 55766.313281 12.7479 0.0503 ... ...
HV01996 55767.595582 12.7526 0.0338 ... ...
HV01996 55768.677414 12.8305 0.0207 ... ...
HV01996 55770.013883 12.9083 0.0371 ... ...
HV01996 55758.160983 ... ... 13.0737 0.0407
HV01996 55759.154867 ... ... 13.0594 0.0200
HV01996 55760.476556 ... ... 13.1156 0.0808
HV01996 55761.594394 ... ... 13.0761 0.0830
HV01996 55762.863164 ... ... 12.8703 0.0768
HV01996 55763.906917 ... ... 12.8442 0.0555
HV01996 55765.557658 ... ... 12.7935 0.0432
HV01996 55766.312513 ... ... 12.7450 0.0689
HV01996 55767.594812 ... ... 12.7933 0.0562
HV01996 55768.676645 ... ... 12.8206 0.0430
HV01996 55770.013114 ... ... 12.8645 0.0543
HV02017 55758.219977 12.8170 0.0424 ... ...
HV02017 55767.212476 12.8006 0.0141 ... ...
HV02017 55779.864650 12.7852 0.0522 ... ...
HV02017 55895.727914 12.8068 0.0414 ... ...
HV02017 55803.601032 12.8183 0.0455 ... ...
HV02017 55815.505840 12.7962 0.0493 ... ...
HV02017 55827.511120 12.8011 0.0305 ... ...
HV02017 55841.408526 12.9927 0.0553 ... ...
HV02017 55856.148616 12.9666 0.0370 ... ...
HV02017 55864.167433 12.9997 0.0216 ... ...
HV02017 55877.109882 13.0801 0.0558 ... ...
HV02017 55758.219207 ... ... 12.7899 0.0379
HV02017 55767.211709 ... ... 12.8365 0.0393
HV02017 55779.863879 ... ... 12.7453 0.0238
HV02017 55895.727135 ... ... 12.8080 0.0426
HV02017 55803.600245 ... ... 12.7750 0.0895
HV02017 55815.505053 ... ... 12.7373 0.0809
HV02017 55827.510330 ... ... 12.8546 0.0707
HV02017 55841.407740 ... ... 12.9443 0.0601
HV02017 55856.147831 ... ... 12.9205 0.0298
HV02017 55864.166647 ... ... 12.9927 0.0461
HV02017 55877.109099 ... ... 13.0049 0.0299
HV02052 55758.159867 12.5907 0.0447 ... ...
HV02052 55759.143096 12.5718 0.0585 ... ...
HV02052 55760.469015 12.5820 0.0376 ... ...
HV02052 55761.567924 12.7104 0.0488 ... ...
HV02052 55762.548454 12.7678 0.0372 ... ...
HV02052 55763.521536 12.8212 0.0583 ... ...
HV02052 55764.302906 12.8228 0.0551 ... ...
HV02052 55765.594164 12.7666 0.0571 ... ...
HV02052 55766.336110 12.6858 0.0461 ... ...
HV02052 55767.589450 12.5887 0.0216 ... ...
HV02052 55768.671280 12.5611 0.0516 ... ...
HV02052 55758.159100 ... ... 12.5540 0.0489
HV02052 55759.142325 ... ... 12.5738 0.0512
HV02052 55760.468246 ... ... 12.6000 0.0463
HV02052 55761.567227 ... ... 12.6864 0.0340
HV02052 55762.547682 ... ... 12.7257 0.0160
HV02052 55763.520769 ... ... 12.7755 0.0281
HV02052 55764.302138 ... ... 12.7551 0.0504
HV02052 55765.593395 ... ... 12.7322 0.0599
HV02052 55766.335341 ... ... 12.6576 0.0222
HV02052 55767.588680 ... ... 12.5825 0.0444
HV02052 55768.670510 ... ... 12.5933 0.0515
HV02060 55758.231277 12.8100 0.0424 ... ...
HV02060 55767.218155 12.8752 0.0228 ... ...
HV02060 55779.872257 12.7679 0.0482 ... ...
HV02060 55895.725955 12.8138 0.0264 ... ...
HV02060 55803.608718 12.7899 0.0408 ... ...
HV02060 55815.507734 12.8732 0.0233 ... ...
HV02060 55827.548406 12.9164 0.0320 ... ...
HV02060 55841.414233 12.7932 0.0227 ... ...
HV02060 55856.162834 12.8737 0.0311 ... ...
HV02060 55864.210715 12.7649 0.0284 ... ...
HV02060 55877.115569 12.8947 0.0337 ... ...
HV02060 55758.230508 ... ... 12.7761 0.0328
HV02060 55767.217353 ... ... 12.9198 0.0553
HV02060 55779.871520 ... ... 12.7328 0.0504
HV02060 55895.725178 ... ... 12.7915 0.0516
HV02060 55803.607932 ... ... 12.7790 0.0190
HV02060 55815.506950 ... ... 12.8273 0.0156
HV02060 55827.547617 ... ... 12.8694 0.0706
HV02060 55841.413446 ... ... 12.7015 0.0392
HV02060 55856.162047 ... ... 12.8106 0.0584
HV02060 55864.209929 ... ... 12.7667 0.0373
HV02060 55877.114788 ... ... 12.8465 0.0366
HV02063 55758.221779 12.9774 0.0480 ... ...
HV02063 55767.214288 12.8416 0.0400 ... ...
HV02063 55779.866481 12.8934 0.0508 ... ...
HV02063 55895.745319 13.0095 0.0498 ... ...
HV02063 55803.602899 13.0208 0.0523 ... ...
HV02063 55815.504009 13.0506 0.0078 ... ...
HV02063 55827.509305 13.0296 0.0326 ... ...
HV02063 55841.410402 12.8890 0.0277 ... ...
HV02063 55856.150488 12.7920 0.0533 ... ...
HV02063 55864.165660 12.8919 0.0544 ... ...
HV02063 55877.111761 12.8491 0.0738 ... ...
HV02063 55758.221012 ... ... 13.0672 0.0754
HV02063 55767.213520 ... ... 12.8335 0.0553
HV02063 55779.865710 ... ... 12.9280 0.0468
HV02063 55895.744542 ... ... 13.0005 0.0429
HV02063 55803.602115 ... ... 13.0402 0.0390
HV02063 55815.503222 ... ... 13.0267 0.0868
HV02063 55827.508514 ... ... 13.0184 0.0285
HV02063 55841.409617 ... ... 12.8529 0.0327
HV02063 55856.149704 ... ... 12.8789 0.0509
HV02063 55864.164874 ... ... 12.8802 0.0308
HV02063 55877.110980 ... ... 12.7786 0.0793
HV02064 55434.857512 11.3720 0.0100 ... ...
HV02064 55437.232485 11.3874 0.0147 ... ...
HV02064 55439.845522 11.3924 0.0183 ... ...
HV02064 55443.163843 11.4460 0.0145 ... ...
HV02064 55445.363692 11.4902 0.0151 ... ...
HV02064 55448.335148 11.5986 0.0137 ... ...
HV02064 55451.312326 11.7075 0.0213 ... ...
HV02064 55454.425658 11.8009 0.0168 ... ...
HV02064 55457.164841 11.7631 0.0268 ... ...
HV02064 55460.095530 11.6175 0.0091 ... ...
HV02064 55462.384823 11.5344 0.0244 ... ...
HV02064 55465.151806 11.4434 0.0176 ... ...
HV02064 55434.856732 ... ... 11.3862 0.0239
HV02064 55437.231699 ... ... 11.3934 0.0140
HV02064 55439.844735 ... ... 11.4214 0.0244
HV02064 55443.163054 ... ... 11.4926 0.0331
HV02064 55445.362903 ... ... 11.5503 0.0159
HV02064 55448.334359 ... ... 11.6501 0.0253
HV02064 55451.311537 ... ... 11.7292 0.0365
HV02064 55454.424870 ... ... 11.8297 0.0289
HV02064 55457.164051 ... ... 11.7658 0.0265
HV02064 55460.094744 ... ... 11.5758 0.0134
HV02064 55462.384032 ... ... 11.4771 0.0106
HV02064 55465.151018 ... ... 11.4386 0.0162
HV02088 55758.227259 12.9971 0.0233 ... ...
HV02088 55759.177084 12.9410 0.0459 ... ...
HV02088 55760.492189 12.7960 0.0357 ... ...
HV02088 55761.605439 12.7244 0.0459 ... ...
HV02088 55762.857181 12.6363 0.0177 ... ...
HV02088 55764.304958 12.5913 0.0285 ... ...
HV02088 55765.596213 12.6007 0.0297 ... ...
HV02088 55767.059864 12.6256 0.0318 ... ...
HV02088 55768.328342 12.7144 0.0341 ... ...
HV02088 55769.384878 12.8194 0.0368 ... ...
HV02088 55770.085967 12.8531 0.0161 ... ...
HV02088 55758.226492 ... ... 12.9395 0.0257
HV02088 55759.176313 ... ... 12.8764 0.0576
HV02088 55760.491420 ... ... 12.7831 0.0336
HV02088 55761.604672 ... ... 12.7026 0.0648
HV02088 55762.856411 ... ... 12.6250 0.0365
HV02088 55764.304190 ... ... 12.6198 0.0517
HV02088 55765.595446 ... ... 12.5214 0.0449
HV02088 55767.059096 ... ... 12.6587 0.0485
HV02088 55768.327575 ... ... 12.7732 0.0338
HV02088 55769.384108 ... ... 12.8664 0.0514
HV02088 55770.085199 ... ... 12.9548 0.0726
HV02103 55758.158014 13.2826 0.0525 ... ...
HV02103 55767.180642 13.2707 0.0863 ... ...
HV02103 55779.899842 13.3348 0.0697 ... ...
HV02103 55895.723766 13.2397 0.0195 ... ...
HV02103 55803.569697 13.2715 0.0513 ... ...
HV02103 55815.509744 13.2961 0.0741 ... ...
HV02103 55827.550432 13.4311 0.0617 ... ...
HV02103 55841.418083 13.2723 0.0896 ... ...
HV02103 55856.158598 13.2662 0.0544 ... ...
HV02103 55864.204266 13.3512 0.0443 ... ...
HV02103 55877.076610 13.2355 0.0732 ... ...
HV02103 55758.157245 ... ... 13.1943 0.0401
HV02103 55767.179873 ... ... 13.2379 0.0317
HV02103 55779.899067 ... ... 13.2800 0.0708
HV02103 55895.723062 ... ... 13.2113 0.0419
HV02103 55803.568911 ... ... 13.2276 0.1079
HV02103 55815.508958 ... ... 13.2692 0.0458
HV02103 55827.549644 ... ... 13.4351 0.0335
HV02103 55841.417297 ... ... 13.2592 0.0699
HV02103 55856.157812 ... ... 13.2028 0.0752
HV02103 55864.203479 ... ... 13.3033 0.0610
HV02103 55877.075829 ... ... 13.2124 0.0836
HV02189 55758.155972 12.7107 0.0687 ... ...
HV02189 55759.136234 12.7424 0.0153 ... ...
HV02189 55760.475264 12.8328 0.0339 ... ...
HV02189 55761.582758 12.8914 0.0420 ... ...
HV02189 55762.561245 12.9237 0.0469 ... ...
HV02189 55763.534352 12.8087 0.0376 ... ...
HV02189 55764.906829 12.7000 0.0358 ... ...
HV02189 55766.315161 12.6578 0.0400 ... ...
HV02189 55767.163456 12.6136 0.0422 ... ...
HV02189 55768.388129 12.5796 0.0260 ... ...
HV02189 55769.399634 12.5892 0.0385 ... ...
HV02189 55758.155205 ... ... 12.7278 0.0572
HV02189 55759.135460 ... ... 12.7849 0.0716
HV02189 55760.474496 ... ... 12.8453 0.0552
HV02189 55761.581988 ... ... 12.8456 0.0344
HV02189 55762.560474 ... ... 12.8653 0.0681
HV02189 55763.533581 ... ... 12.7639 0.0848
HV02189 55764.906064 ... ... 12.6695 0.0561
HV02189 55766.314392 ... ... 12.6165 0.0281
HV02189 55767.162688 ... ... 12.5789 0.0557
HV02189 55768.387361 ... ... 12.5596 0.0296
HV02189 55769.398865 ... ... 12.5841 0.0527
HV02195 55434.850752 11.1204 0.0112 ... ...
HV02195 55437.686790 11.0826 0.0321 ... ...
HV02195 55441.239521 10.9942 0.0112 ... ...
HV02195 55445.361660 10.9175 0.0056 ... ...
HV02195 55448.339158 10.8891 0.0109 ... ...
HV02195 55451.846912 10.8706 0.0199 ... ...
HV02195 55455.299959 10.8728 0.0096 ... ...
HV02195 55458.498499 10.9157 0.0208 ... ...
HV02195 55462.386752 10.9958 0.0109 ... ...
HV02195 55467.015431 11.1008 0.0170 ... ...
HV02195 55469.067794 11.1331 0.0145 ... ...
HV02195 55472.562257 11.0755 0.0117 ... ...
HV02195 55434.849969 ... ... 11.0913 0.0175
HV02195 55437.686004 ... ... 11.0288 0.0151
HV02195 55441.238735 ... ... 10.9717 0.0103
HV02195 55445.360875 ... ... 10.9168 0.0164
HV02195 55448.338372 ... ... 10.9223 0.0086
HV02195 55451.846129 ... ... 10.9150 0.0198
HV02195 55455.299173 ... ... 10.9375 0.0156
HV02195 55458.497711 ... ... 10.9573 0.0171
HV02195 55462.385963 ... ... 11.0512 0.0053
HV02195 55467.014643 ... ... 11.1543 0.0138
HV02195 55469.067008 ... ... 11.1436 0.0286
HV02195 55472.561466 ... ... 11.0368 0.0243
HV02201 55758.229239 12.7691 0.0381 ... ...
HV02201 55767.219986 12.8548 0.0633 ... ...
HV02201 55779.870235 12.8041 0.0470 ... ...
HV02201 55895.749159 12.6595 0.0317 ... ...
HV02201 55803.606698 12.7575 0.0370 ... ...
HV02201 55815.516069 12.6735 0.0390 ... ...
HV02201 55827.507261 12.6639 0.0249 ... ...
HV02201 55841.424482 12.6744 0.0317 ... ...
HV02201 55856.154310 12.8230 0.0545 ... ...
HV02201 55864.161870 12.7191 0.0539 ... ...
HV02201 55877.117569 12.7695 0.0205 ... ...
HV02201 55758.228470 ... ... 12.7600 0.0335
HV02201 55767.219217 ... ... 12.9550 0.0320
HV02201 55779.869463 ... ... 12.8097 0.0519
HV02201 55895.748381 ... ... 12.6491 0.0544
HV02201 55803.605915 ... ... 12.7617 0.0188
HV02201 55815.515282 ... ... 12.7203 0.0506
HV02201 55827.506472 ... ... 12.6406 0.0381
HV02201 55841.423695 ... ... 12.6594 0.0676
HV02201 55856.153524 ... ... 12.8322 0.0518
HV02201 55864.161087 ... ... 12.6756 0.0145
HV02201 55877.116785 ... ... 12.7765 0.0199
HV02202 55758.154091 12.4577 0.0218 ... ...
HV02202 55759.134342 12.4982 0.0258 ... ...
HV02202 55760.466963 12.5623 0.0399 ... ...
HV02202 55761.578212 12.6682 0.0327 ... ...
HV02202 55762.556683 12.7042 0.0368 ... ...
HV02202 55763.508291 12.7459 0.0227 ... ...
HV02202 55764.904952 12.7239 0.0224 ... ...
HV02202 55765.598376 12.6649 0.0280 ... ...
HV02202 55767.152242 12.5727 0.0511 ... ...
HV02202 55768.330495 12.5316 0.0319 ... ...
HV02202 55769.389464 12.5217 0.0323 ... ...
HV02202 55758.153323 ... ... 12.4605 0.0327
HV02202 55759.133572 ... ... 12.5201 0.0537
HV02202 55760.466196 ... ... 12.5440 0.0481
HV02202 55761.577442 ... ... 12.6380 0.0188
HV02202 55762.555914 ... ... 12.6990 0.0675
HV02202 55763.507522 ... ... 12.7436 0.0389
HV02202 55764.904184 ... ... 12.6918 0.0345
HV02202 55765.597609 ... ... 12.6417 0.0425
HV02202 55767.151473 ... ... 12.5531 0.0478
HV02202 55768.329727 ... ... 12.5270 0.0235
HV02202 55769.388696 ... ... 12.4502 0.0313
HV02205 55434.886077 12.0403 0.0188 ... ...
HV02205 55437.223698 11.8983 0.0238 ... ...
HV02205 55438.910202 11.8187 0.0191 ... ...
HV02205 55441.084170 11.7254 0.0149 ... ...
HV02205 55443.195927 11.6947 0.0170 ... ...
HV02205 55445.320090 11.6991 0.0188 ... ...
HV02205 55447.190058 11.7145 0.0074 ... ...
HV02205 55449.796308 11.7719 0.0202 ... ...
HV02205 55451.844777 11.8618 0.0205 ... ...
HV02205 55454.421474 12.0033 0.0325 ... ...
HV02205 55455.652213 12.0630 0.0233 ... ...
HV02205 55458.496325 12.2204 0.0316 ... ...
HV02205 55434.885293 ... ... 11.9801 0.0397
HV02205 55437.222913 ... ... 11.8640 0.0152
HV02205 55438.909414 ... ... 11.8005 0.0108
HV02205 55441.083382 ... ... 11.7019 0.0334
HV02205 55443.195140 ... ... 11.6832 0.0270
HV02205 55445.319304 ... ... 11.6891 0.0120
HV02205 55447.189270 ... ... 11.7321 0.0190
HV02205 55449.795523 ... ... 11.8343 0.0246
HV02205 55451.843993 ... ... 11.9146 0.0256
HV02205 55454.420686 ... ... 12.0134 0.0601
HV02205 55455.651426 ... ... 12.1099 0.0618
HV02205 55458.495538 ... ... 12.2100 0.0312
HV02209 55434.892405 11.7219 0.0176 ... ...
HV02209 55436.261163 11.7200 0.0298 ... ...
HV02209 55438.259725 11.7181 0.0227 ... ...
HV02209 55440.195239 11.7414 0.0270 ... ...
HV02209 55442.400479 11.7564 0.0419 ... ...
HV02209 55444.803828 11.8202 0.0140 ... ...
HV02209 55446.311576 11.8589 0.0132 ... ...
HV02209 55448.318600 11.9006 0.0129 ... ...
HV02209 55449.794512 11.9128 0.0165 ... ...
HV02209 55451.842987 11.7973 0.0170 ... ...
HV02209 55453.272175 11.7653 0.0238 ... ...
HV02209 55455.291523 11.7683 0.0259 ... ...
HV02209 55434.891623 ... ... 11.7295 0.0209
HV02209 55436.260380 ... ... 11.6747 0.0504
HV02209 55438.258941 ... ... 11.6780 0.0230
HV02209 55440.194452 ... ... 11.6892 0.0279
HV02209 55442.399694 ... ... 11.7485 0.0100
HV02209 55444.803043 ... ... 11.8088 0.0358
HV02209 55446.310788 ... ... 11.8119 0.0354
HV02209 55448.317812 ... ... 11.8663 0.0157
HV02209 55449.793728 ... ... 11.8512 0.0363
HV02209 55451.842202 ... ... 11.7893 0.0268
HV02209 55453.271392 ... ... 11.7196 0.0184
HV02209 55455.290737 ... ... 11.7276 0.0340
HV02225 55758.146322 12.6579 0.0348 ... ...
HV02225 55759.149368 12.6882 0.0274 ... ...
HV02225 55760.460484 12.7789 0.0336 ... ...
HV02225 55761.576120 12.8246 0.0314 ... ...
HV02225 55762.554588 12.8302 0.0541 ... ...
HV02225 55763.529779 12.8645 0.0533 ... ...
HV02225 55764.900425 12.7838 0.0256 ... ...
HV02225 55765.600612 12.7167 0.0241 ... ...
HV02225 55767.157009 12.6067 0.0220 ... ...
HV02225 55768.332780 12.5786 0.0273 ... ...
HV02225 55769.387370 12.5786 0.0177 ... ...
HV02225 55758.145552 ... ... 12.6502 0.0501
HV02225 55759.148597 ... ... 12.7647 0.0873
HV02225 55760.459786 ... ... 12.8070 0.0315
HV02225 55761.575352 ... ... 12.8114 0.0543
HV02225 55762.553819 ... ... 12.8091 0.0436
HV02225 55763.529083 ... ... 12.9350 0.0351
HV02225 55764.899656 ... ... 12.7636 0.0201
HV02225 55765.599844 ... ... 12.6940 0.0460
HV02225 55767.156241 ... ... 12.5945 0.0065
HV02225 55768.332012 ... ... 12.5970 0.0465
HV02225 55769.386601 ... ... 12.5576 0.0442
HV02227 55758.148137 12.7633 0.0160 ... ...
HV02227 55759.138521 12.8683 0.0251 ... ...
HV02227 55760.440996 12.8918 0.0210 ... ...
HV02227 55761.129962 12.9289 0.0314 ... ...
HV02227 55762.539871 12.9466 0.0534 ... ...
HV02227 55763.519424 12.8330 0.0515 ... ...
HV02227 55764.307461 12.7958 0.0297 ... ...
HV02227 55765.571548 12.7141 0.0232 ... ...
HV02227 55766.338191 12.6682 0.0340 ... ...
HV02227 55767.582328 12.6485 0.0388 ... ...
HV02227 55768.664339 12.6820 0.0667 ... ...
HV02227 55758.147369 ... ... 12.8081 0.0561
HV02227 55759.137750 ... ... 12.8924 0.0442
HV02227 55760.440228 ... ... 12.9258 0.0473
HV02227 55761.129194 ... ... 12.8861 0.0596
HV02227 55762.539100 ... ... 12.9649 0.0445
HV02227 55763.518657 ... ... 12.7703 0.0521
HV02227 55764.306693 ... ... 12.7247 0.0419
HV02227 55765.570780 ... ... 12.6770 0.0251
HV02227 55766.337423 ... ... 12.6860 0.0411
HV02227 55767.581561 ... ... 12.6508 0.0311
HV02227 55768.663571 ... ... 12.6342 0.0307
HV02229 55758.150016 12.9557 0.0171 ... ...
HV02229 55767.178503 12.8053 0.0316 ... ...
HV02229 55779.903865 13.0249 0.0287 ... ...
HV02229 55895.751179 12.9888 0.0239 ... ...
HV02229 55803.567419 12.8524 0.0251 ... ...
HV02229 55815.513677 12.7424 0.0333 ... ...
HV02229 55827.554398 12.8300 0.0211 ... ...
HV02229 55841.422054 12.9044 0.0349 ... ...
HV02229 55856.156366 12.7887 0.0187 ... ...
HV02229 55864.208302 13.0129 0.0378 ... ...
HV02229 55877.074353 12.8326 0.0355 ... ...
HV02229 55758.149247 ... ... 12.9738 0.0581
HV02229 55767.177733 ... ... 12.8603 0.0524
HV02229 55779.903091 ... ... 12.9589 0.0254
HV02229 55895.750406 ... ... 12.9593 0.0594
HV02229 55803.566637 ... ... 12.8487 0.0410
HV02229 55815.512895 ... ... 12.7365 0.0347
HV02229 55827.553611 ... ... 12.7421 0.0203
HV02229 55841.421270 ... ... 12.9024 0.0445
HV02229 55856.155583 ... ... 12.7512 0.0592
HV02229 55864.207518 ... ... 12.9532 0.0525
HV02229 55877.073574 ... ... 12.7979 0.0414
HV02230 55758.151991 12.7104 0.1122 ... ...
HV02230 55759.129927 12.6990 0.0515 ... ...
HV02230 55760.451628 12.6426 0.0445 ... ...
HV02230 55761.131969 12.5894 0.0246 ... ...
HV02230 55762.541878 12.5730 0.0550 ... ...
HV02230 55763.517211 12.5582 0.0197 ... ...
HV02230 55764.309472 12.5884 0.0247 ... ...
HV02230 55765.573611 12.6343 0.0380 ... ...
HV02230 55766.340201 12.6690 0.0414 ... ...
HV02230 55767.587175 12.8086 0.0584 ... ...
HV02230 55768.669003 12.7994 0.0410 ... ...
HV02230 55758.151223 ... ... 12.8158 0.0474
HV02230 55759.129155 ... ... 12.7184 0.0397
HV02230 55760.450860 ... ... 12.5834 0.0419
HV02230 55761.131200 ... ... 12.6157 0.0549
HV02230 55762.541109 ... ... 12.5475 0.0669
HV02230 55763.516442 ... ... 12.5959 0.0228
HV02230 55764.308702 ... ... 12.5713 0.0254
HV02230 55765.572844 ... ... 12.6832 0.0419
HV02230 55766.339433 ... ... 12.7107 0.0227
HV02230 55767.586408 ... ... 12.7316 0.0629
HV02230 55768.668235 ... ... 12.7659 0.0427
HV02231 55434.855146 11.2865 0.0198 ... ...
HV02231 55437.230099 11.3773 0.0124 ... ...
HV02231 55440.199779 11.4804 0.0190 ... ...
HV02231 55444.364570 11.4088 0.0178 ... ...
HV02231 55446.309430 11.3333 0.0293 ... ...
HV02231 55449.808812 11.2112 0.0159 ... ...
HV02231 55453.261913 11.1147 0.0114 ... ...
HV02231 55455.650038 11.0775 0.0238 ... ...
HV02231 55460.091365 11.0749 0.0067 ... ...
HV02231 55462.388742 11.1026 0.0026 ... ...
HV02231 55464.905881 11.1192 0.0084 ... ...
HV02231 55469.072112 11.2177 0.0156 ... ...
HV02231 55434.942556 11.2916 0.0192 ... ...
HV02231 55436.215689 11.3349 0.0074 ... ...
HV02231 55437.258280 11.3643 0.0141 ... ...
HV02231 55438.947886 11.4319 0.0144 ... ...
HV02231 55439.847589 11.4698 0.0174 ... ...
HV02231 55441.248372 11.5250 0.0219 ... ...
HV02231 55442.308712 11.4935 0.0101 ... ...
HV02231 55443.688312 11.4387 0.0131 ... ...
HV02231 55445.317920 11.3721 0.0175 ... ...
HV02231 55446.307611 11.3186 0.0322 ... ...
HV02231 55447.378209 11.3010 0.0080 ... ...
HV02231 55434.854365 ... ... 11.3713 0.0312
HV02231 55437.229316 ... ... 11.4325 0.0213
HV02231 55440.198994 ... ... 11.4965 0.0187
HV02231 55444.363785 ... ... 11.3728 0.0098
HV02231 55446.308644 ... ... 11.2781 0.0120
HV02231 55449.808026 ... ... 11.1802 0.0294
HV02231 55453.261127 ... ... 11.1181 0.0279
HV02231 55455.649254 ... ... 11.0981 0.0163
HV02231 55460.090579 ... ... 11.1205 0.0203
HV02231 55462.387957 ... ... 11.1560 0.0174
HV02231 55464.905097 ... ... 11.1874 0.0178
HV02231 55469.071328 ... ... 11.3020 0.0205
HV02231 55434.941777 ... ... 11.3635 0.0217
HV02231 55436.214906 ... ... 11.4007 0.0292
HV02231 55437.257497 ... ... 11.4184 0.0168
HV02231 55438.947101 ... ... 11.4756 0.0203
HV02231 55439.846804 ... ... 11.4934 0.0222
HV02231 55441.247585 ... ... 11.5385 0.0180
HV02231 55442.307926 ... ... 11.4955 0.0204
HV02231 55443.687527 ... ... 11.3923 0.0349
HV02231 55445.317134 ... ... 11.3261 0.0293
HV02231 55446.306825 ... ... 11.2757 0.0322
HV02231 55447.377423 ... ... 11.2439 0.0132
HV10355 55758.184361 13.2881 0.0453 ... ...
HV10355 55767.196704 13.4163 0.0543 ... ...
HV10355 55779.878261 13.2417 0.0784 ... ...
HV10355 55895.708346 13.4285 0.0552 ... ...
HV10355 55803.579639 13.3251 0.0654 ... ...
HV10355 55815.529680 13.4698 0.0769 ... ...
HV10355 55827.528410 13.3663 0.0692 ... ...
HV10355 55841.387005 13.2756 0.0495 ... ...
HV10355 55856.133197 13.4228 0.0577 ... ...
HV10355 55864.184454 13.3884 0.0520 ... ...
HV10355 55877.084492 13.4050 0.0370 ... ...
HV10355 55758.183591 ... ... 13.3106 0.0508
HV10355 55767.195935 ... ... 13.3164 0.0882
HV10355 55779.877486 ... ... 13.2716 0.0647
HV10355 55895.707569 ... ... 13.3818 0.0655
HV10355 55803.578853 ... ... 13.3382 0.0236
HV10355 55815.528928 ... ... 13.4485 0.0821
HV10355 55827.527618 ... ... 13.3281 0.1486
HV10355 55841.386217 ... ... 13.2263 0.0998
HV10355 55856.132412 ... ... 13.4022 0.0419
HV10355 55864.183670 ... ... 13.3882 0.1023
HV10355 55877.083711 ... ... 13.3824 0.0492
HV10366 55758.237564 12.5182 0.0174 ... ...
HV10366 55759.151582 12.5225 0.0265 ... ...
HV10366 55760.488165 12.5603 0.0532 ... ...
HV10366 55761.597382 12.5521 0.0176 ... ...
HV10366 55762.861906 12.5354 0.0294 ... ...
HV10366 55763.912160 12.5768 0.0473 ... ...
HV10366 55765.567220 12.6199 0.0554 ... ...
HV10366 55766.342614 12.6841 0.0436 ... ...
HV10366 55767.597794 12.6896 0.0249 ... ...
HV10366 55768.679626 12.6865 0.0438 ... ...
HV10366 55770.021849 12.6062 0.0358 ... ...
HV10366 55758.236795 ... ... 12.5000 0.0549
HV10366 55759.150810 ... ... 12.4823 0.0354
HV10366 55760.487395 ... ... 12.4960 0.0241
HV10366 55761.596614 ... ... 12.5144 0.0332
HV10366 55762.861137 ... ... 12.5259 0.0321
HV10366 55763.911392 ... ... 12.5171 0.0570
HV10366 55765.566451 ... ... 12.5835 0.0276
HV10366 55766.341845 ... ... 12.6445 0.0266
HV10366 55767.597027 ... ... 12.5738 0.0316
HV10366 55768.678857 ... ... 12.6443 0.0257
HV10366 55770.021079 ... ... 12.6367 0.0448
HV11112 55758.240323 13.816051 0.070002 ... ...
HV11112 55767.585374 13.938432 0.078490 ... ...
HV11112 55779.890219 13.856352 0.073022 ... ...
HV11112 55895.719769 13.984512 0.135263 ... ...
HV11112 55803.615905 13.862525 0.073107 ... ...
HV11112 55815.539747 13.940518 0.129048 ... ...
HV11112 55827.540359 13.895238 0.084523 ... ...
HV11112 55841.375675 13.859319 0.096537 ... ...
HV11112 55856.121573 13.972383 0.128364 ... ...
HV11112 55864.196116 13.844621 0.072415 ... ...
HV11112 55877.096026 13.839673 0.081794 ... ...
HV11112 55758.239559 ... ... 13.687760 0.063418
HV11112 55767.584472 ... ... 13.894224 0.084679
HV11112 55779.889446 ... ... 13.801450 0.069969
HV11112 55895.719000 ... ... 13.903901 0.098083
HV11112 55803.615118 ... ... 13.861676 0.073838
HV11112 55815.538960 ... ... 13.887754 0.098286
HV11112 55827.539571 ... ... 13.933539 0.088467
HV11112 55841.374888 ... ... 13.775901 0.075892
HV11112 55856.121068 ... ... 13.951900 0.089729
HV11112 55864.195200 ... ... 13.836394 0.080851
HV11112 55877.095248 ... ... 13.806841 0.070226
HV11116 55758.188181 13.4631 0.0450 ... ...
HV11116 55767.200769 13.3503 0.0637 ... ...
HV11116 55779.880261 13.4324 0.0385 ... ...
HV11116 55895.710207 13.4240 0.0321 ... ...
HV11116 55803.581583 13.2412 0.0271 ... ...
HV11116 55815.531621 13.2435 0.0651 ... ...
HV11116 55827.530355 13.2526 0.0425 ... ...
HV11116 55841.385055 13.4208 0.0739 ... ...
HV11116 55856.129377 13.2477 0.0392 ... ...
HV11116 55864.186331 13.4321 0.0508 ... ...
HV11116 55877.086367 13.2583 0.0534 ... ...
HV11116 55758.187412 ... ... 13.3429 0.0303
HV11116 55767.200000 ... ... 13.2738 0.0702
HV11116 55779.879521 ... ... 13.3832 0.0653
HV11116 55895.709434 ... ... 13.3624 0.0991
HV11116 55803.580798 ... ... 13.1523 0.0759
HV11116 55815.530834 ... ... 13.1653 0.0649
HV11116 55827.529563 ... ... 13.2424 0.1186
HV11116 55841.384265 ... ... 13.3293 0.0516
HV11116 55856.128590 ... ... 13.2642 0.0293
HV11116 55864.185546 ... ... 13.3595 0.0503
HV11116 55877.085587 ... ... 13.2700 0.0633
HV11129 55434.888541 11.9922 0.0240 ... ...
HV11129 55437.228051 12.0647 0.0192 ... ...
HV11129 55438.916698 12.1202 0.0380 ... ...
HV11129 55441.079973 12.2430 0.0322 ... ...
HV11129 55443.177702 12.3318 0.0295 ... ...
HV11129 55445.353226 12.4337 0.0373 ... ...
HV11129 55446.758895 12.4057 0.0314 ... ...
HV11129 55448.932016 12.2294 0.0287 ... ...
HV11129 55450.657698 12.1252 0.0241 ... ...
HV11129 55453.270172 12.0190 0.0202 ... ...
HV11129 55455.293984 11.9718 0.0239 ... ...
HV11129 55457.184616 11.9777 0.0172 ... ...
HV11129 55434.887756 ... ... 12.0469 0.0307
HV11129 55437.227263 ... ... 12.0652 0.0299
HV11129 55438.915944 ... ... 12.1942 0.0236
HV11129 55441.079184 ... ... 12.2877 0.0324
HV11129 55443.176914 ... ... 12.3065 0.0158
HV11129 55445.352433 ... ... 12.4753 0.0292
HV11129 55446.758104 ... ... 12.3400 0.0253
HV11129 55448.931227 ... ... 12.1838 0.0372
HV11129 55450.656908 ... ... 12.0825 0.0244
HV11129 55453.269382 ... ... 11.9818 0.0345
HV11129 55455.293191 ... ... 11.9795 0.0276
HV11129 55457.183824 ... ... 12.0015 0.0148
HV11157 55434.842558 10.5797 0.0259 ... ...
HV11157 55438.959024 10.5459 0.0219 ... ...
HV11157 55445.373753 10.4951 0.0124 ... ...
HV11157 55450.649774 10.4665 0.0168 ... ...
HV11157 55457.178691 10.4295 0.0134 ... ...
HV11157 55462.376981 10.4183 0.0063 ... ...
HV11157 55469.070111 10.4271 0.0117 ... ...
HV11157 55476.227377 10.4486 0.0168 ... ...
HV11157 55479.258801 10.4752 0.0117 ... ...
HV11157 55485.376671 10.5305 0.0170 ... ...
HV11157 55493.343016 10.6097 0.0090 ... ...
HV11157 55496.479203 10.6037 0.0174 ... ...
HV11157 55434.841772 ... ... 10.5526 0.0171
HV11157 55438.958236 ... ... 10.5280 0.0084
HV11157 55445.372961 ... ... 10.4941 0.0244
HV11157 55450.648987 ... ... 10.4775 0.0160
HV11157 55457.177898 ... ... 10.4689 0.0141
HV11157 55462.376190 ... ... 10.4790 0.0127
HV11157 55469.069322 ... ... 10.4748 0.0141
HV11157 55476.226590 ... ... 10.5129 0.0111
HV11157 55479.258008 ... ... 10.5429 0.0041
HV11157 55485.375884 ... ... 10.5914 0.0049
HV11157 55493.342228 ... ... 10.6295 0.0164
HV11157 55496.478422 ... ... 10.6158 0.0215
HV11182 55434.853034 11.2353 0.0046 ... ...
HV11182 55437.206186 11.2060 0.0206 ... ...
HV11182 55441.075491 11.2128 0.0191 ... ...
HV11182 55445.332235 11.2506 0.0135 ... ...
HV11182 55447.194727 11.2759 0.0126 ... ...
HV11182 55450.651652 11.3497 0.0140 ... ...
HV11182 55454.434168 11.4506 0.0222 ... ...
HV11182 55457.176698 11.4921 0.0393 ... ...
HV11182 55460.103446 11.5548 0.0160 ... ...
HV11182 55463.643077 11.4491 0.0164 ... ...
HV11182 55467.019952 11.3767 0.0288 ... ...
HV11182 55470.012314 11.2890 0.0130 ... ...
HV11182 55434.852249 ... ... 11.2644 0.0202
HV11182 55437.205397 ... ... 11.2508 0.0136
HV11182 55441.074704 ... ... 11.2832 0.0213
HV11182 55445.331446 ... ... 11.3436 0.0161
HV11182 55447.193937 ... ... 11.3398 0.0258
HV11182 55450.650865 ... ... 11.4135 0.0181
HV11182 55454.433381 ... ... 11.4859 0.0273
HV11182 55457.175906 ... ... 11.5537 0.0182
HV11182 55460.102660 ... ... 11.5345 0.0143
HV11182 55463.642285 ... ... 11.4382 0.0224
HV11182 55467.019161 ... ... 11.3368 0.0193
HV11182 55470.011527 ... ... 11.2892 0.0221
HV11211 55434.896782 11.6723 0.0270 ... ...
HV11211 55436.246651 11.6251 0.0229 ... ...
HV11211 55438.254463 11.6152 0.0154 ... ...
HV11211 55439.852190 11.6054 0.0270 ... ...
HV11211 55441.726736 11.6454 0.0214 ... ...
HV11211 55443.685575 11.7216 0.0196 ... ...
HV11211 55445.565406 11.8612 0.0161 ... ...
HV11211 55447.187072 11.9477 0.0101 ... ...
HV11211 55448.922793 12.0357 0.0246 ... ...
HV11211 55450.626810 12.0767 0.0275 ... ...
HV11211 55453.259215 11.8184 0.0236 ... ...
HV11211 55454.444198 11.7354 0.0347 ... ...
HV11211 55434.896006 ... ... 11.6495 0.0123
HV11211 55436.245873 ... ... 11.6075 0.0110
HV11211 55438.253683 ... ... 11.6107 0.0107
HV11211 55439.851409 ... ... 11.6585 0.0349
HV11211 55441.725953 ... ... 11.7004 0.0211
HV11211 55443.684794 ... ... 11.7627 0.0121
HV11211 55445.564624 ... ... 11.8569 0.0314
HV11211 55447.186359 ... ... 11.9516 0.0370
HV11211 55448.922015 ... ... 12.0069 0.0338
HV11211 55450.626033 ... ... 12.0162 0.0201
HV11211 55453.258433 ... ... 11.7868 0.0253
HV11211 55454.443418 ... ... 11.7146 0.0116
HV12108 55434.936616 12.4514 0.0170 ... ...
HV12108 55436.213600 12.4328 0.0222 ... ...
HV12108 55437.252324 12.4188 0.0374 ... ...
HV12108 55438.939768 12.3946 0.0239 ... ...
HV12108 55439.857487 12.3855 0.0280 ... ...
HV12108 55441.745676 12.4303 0.0391 ... ...
HV12108 55442.402928 12.4830 0.0121 ... ...
HV12108 55444.338896 12.5862 0.0295 ... ...
HV12108 55445.334215 12.6049 0.0390 ... ...
HV12108 55446.338483 12.6266 0.0248 ... ...
HV12108 55448.312678 12.6006 0.0243 ... ...
HV12108 55448.950633 12.5027 0.0339 ... ...
HV12108 55434.935831 ... ... 12.3773 0.0355
HV12108 55436.212811 ... ... 12.3953 0.0489
HV12108 55437.251538 ... ... 12.3520 0.0689
HV12108 55438.938982 ... ... 12.3437 0.0209
HV12108 55439.856700 ... ... 12.3528 0.0397
HV12108 55441.744888 ... ... 12.4509 0.0072
HV12108 55442.402143 ... ... 12.4847 0.0225
HV12108 55444.338106 ... ... 12.5934 0.0420
HV12108 55445.333422 ... ... 12.5547 0.0593
HV12108 55446.337694 ... ... 12.5768 0.0339
HV12108 55448.311888 ... ... 12.5175 0.0330
HV12108 55448.949844 ... ... 12.4956 0.0320
HV12901 55758.143923 9.9375 0.0089 ... ...
HV12901 55759.179512 9.8864 0.0835 ... ...
HV12901 55760.483788 9.9413 0.0123 ... ...
HV12901 55761.607848 9.9384 0.0102 ... ...
HV12901 55762.872396 9.9370 0.0033 ... ...
HV12901 55764.312027 9.9366 0.0098 ... ...
HV12901 55765.602999 9.9310 0.0090 ... ...
HV12901 55767.154673 10.0393 0.2202 ... ...
HV12901 55768.390549 9.9366 0.0122 ... ...
HV12901 55769.402053 9.9427 0.0212 ... ...
HV12901 55770.428912 10.1389 0.8446 ... ...
HV12901 55758.143155 ... ... 9.5065 0.0082
HV12901 55759.178743 ... ... 9.4986 0.0095
HV12901 55760.483019 ... ... 9.5093 0.0123
HV12901 55761.607079 ... ... 9.5000 0.0087
HV12901 55762.871628 ... ... 9.4987 0.0092
HV12901 55764.311258 ... ... 9.7171 0.9980
HV12901 55765.602229 ... ... 9.4999 0.0085
HV12901 55767.153905 ... ... 9.5032 0.0122
HV12901 55768.389780 ... ... 9.5054 0.0082
HV12901 55769.401284 ... ... 9.5026 0.0046
HV12901 55770.428142 ... ... 9.6646 0.4728
HV12951 55434.872878 11.8149 0.0244 ... ...
HV12951 55437.210464 11.8992 0.0250 ... ...
HV12951 55439.859444 11.9480 0.0215 ... ...
HV12951 55441.737767 11.8793 0.0390 ... ...
HV12951 55445.326312 11.7529 0.0231 ... ...
HV12951 55446.792039 11.6976 0.0187 ... ...
HV12951 55449.811186 11.6328 0.0242 ... ...
HV12951 55451.840933 11.6052 0.0088 ... ...
HV12951 55454.438010 11.5841 0.0265 ... ...
HV12951 55457.166676 11.6132 0.0144 ... ...
HV12951 55460.093723 11.6904 0.0236 ... ...
HV12951 55462.383008 11.7220 0.0184 ... ...
HV12951 55434.872096 ... ... 11.8617 0.0399
HV12951 55437.209679 ... ... 11.9078 0.0178
HV12951 55439.858659 ... ... 11.8993 0.0243
HV12951 55441.736981 ... ... 11.8441 0.0205
HV12951 55445.325525 ... ... 11.7126 0.0309
HV12951 55446.791251 ... ... 11.6748 0.0320
HV12951 55449.810397 ... ... 11.6274 0.0100
HV12951 55451.840146 ... ... 11.6259 0.0044
HV12951 55454.437223 ... ... 11.6519 0.0189
HV12951 55457.165886 ... ... 11.6975 0.0222
HV12951 55460.092937 ... ... 11.7604 0.0130
HV12951 55462.382217 ... ... 11.7893 0.0194

